Probing the Physical Reality of Projective Measurements

We propose a protocol to test whether the postulate of a measurement acting as an instantaneous projection onto an eigenstate of the measurement apparatus is compatible with physical reality. This approach is solely based on repeated measurements of local quantities with frequencies that are within reach of analog quantum simulation platforms, for instance Rydberg atom arrays or ultracold gases in optical lattices. Crucially, we also develop a continuous description of a quantum measurement finding that its repeated-measurement statistics (RMS) drastically differ from the projective case. This description is based on very general assumptions about quantum systems, most importantly maintaining continuous dynamics of the coherent part of the state. Our findings imply that the significantly different measurement statistics in the collapse-free description should be qualitatively replicated by any modification of standard quantum theory that is lacking explicit wave-function collapses.

==> data/coherence_n_16.dat <==
# time	coherence	k=1
# 
0.00000000	0.93640103
0.05012531	0.93172688
0.10025063	0.91807331
0.15037594	0.89649288
0.20050125	0.86857148
0.25062657	0.83621333
0.30075188	0.80140410
0.35087719	0.76599478
0.40100251	0.73153832
0.45112782	0.69919488
0.50125313	0.66970441
0.55137845	0.64341310
0.60150376	0.62033426
0.65162907	0.60022503
0.70175439	0.58266518
0.75187970	0.56713054
0.80200501	0.55305789
0.85213033	0.53990099
0.90225564	0.52717703
0.95238095	0.51450205
1.00250627	0.50161304
1.05263158	0.48837482
1.10275689	0.47477146
1.15288221	0.46088418
1.20300752	0.44686021
1.25313283	0.43287785
1.30325815	0.41911370
1.35338346	0.40571610
1.40350877	0.39278778
1.45363409	0.38037819
1.50375940	0.36848490
1.55388471	0.35706193
1.60401003	0.34603287
1.65413534	0.33530624
1.70426065	0.32479070
1.75438596	0.31440824
1.80451128	0.30410369
1.85463659	0.29384975
1.90476190	0.28364719
1.95488722	0.27352087
2.00501253	0.26351260
2.05513784	0.25367245
2.10526316	0.24405003
2.15538847	0.23468714
2.20551378	0.22561269
2.25563910	0.21684035
2.30576441	0.20836878
2.35588972	0.20018400
2.40601504	0.19226334
2.45614035	0.18457992
2.50626566	0.17710714
2.55639098	0.16982245
2.60651629	0.16270990
2.65664160	0.15576124
2.70676692	0.14897569
2.75689223	0.14235843
2.80701754	0.13591835
2.85714286	0.12966540
2.90726817	0.12360818
2.95739348	0.11775193
3.00751880	0.11209735
3.05764411	0.10664020
3.10776942	0.10137168
3.15789474	0.09627937
3.20802005	0.09134854
3.25814536	0.08656362
3.30827068	0.08190949
3.35839599	0.07737253
3.40852130	0.07294136
3.45864662	0.06860709
3.50877193	0.06436337
3.55889724	0.06020606
3.60902256	0.05613302
3.65914787	0.05214382
3.70927318	0.04823976
3.75939850	0.04442420
3.80952381	0.04070320
3.85964912	0.03708653
3.90977444	0.03358896
3.95989975	0.03023168
4.01002506	0.02704380
4.06015038	0.02406357
4.11027569	0.02133880
4.16040100	0.01892552
4.21052632	0.01688271
4.26065163	0.01526078
4.31077694	0.01408312
4.36090226	0.01332695
4.41102757	0.01291692
4.46115288	0.01273980
4.51127820	0.01267245
4.56140351	0.01260672
4.61152882	0.01246259
4.66165414	0.01219151
4.71177945	0.01177478
4.76190476	0.01122046
4.81203008	0.01056001
4.86215539	0.00984464
4.91228070	0.00913984
4.96240602	0.00851619
5.01253133	0.00803424
5.06265664	0.00772566
5.11278195	0.00757973
5.16290727	0.00754625
5.21303258	0.00755462
5.26315789	0.00753679
5.31328321	0.00744338
5.36340852	0.00725111
5.41353383	0.00696412
5.46365915	0.00661177
5.51378446	0.00624296
5.56390977	0.00591576
5.61403509	0.00568080
5.66416040	0.00556194
5.71428571	0.00554500
5.76441103	0.00558420
5.81453634	0.00562205
5.86466165	0.00560944
5.91478697	0.00551804
5.96491228	0.00534487
6.01503759	0.00511150
6.06516291	0.00485880
6.11528822	0.00463629
6.16541353	0.00448559
6.21553885	0.00442260
6.26566416	0.00442970
6.31578947	0.00446502
6.36591479	0.00448179
6.41604010	0.00444552
6.46616541	0.00434327
6.51629073	0.00418581
6.56641604	0.00400420
6.61654135	0.00384051
6.66666667	0.00373238
6.71679198	0.00369576
6.76691729	0.00371644
6.81704261	0.00375796
6.86716792	0.00377951
6.91729323	0.00375187
6.96741855	0.00366602
7.01754386	0.00353473
7.06766917	0.00338843
7.11779449	0.00326508
7.16791980	0.00319451
7.21804511	0.00318342
7.26817043	0.00321181
7.31829574	0.00324442
7.36842105	0.00324788
7.41854637	0.00320351
7.46867168	0.00311274
7.51879699	0.00299611
7.56892231	0.00288620
7.61904762	0.00281448
7.66917293	0.00279567
7.71929825	0.00281942
7.76942356	0.00285657
7.81954887	0.00287474
7.86967419	0.00285230
7.91979950	0.00278554
7.96992481	0.00268925
8.02005013	0.00259144
8.07017544	0.00252202
8.12030075	0.00249813
8.17042607	0.00251435
8.22055138	0.00254631
8.27067669	0.00256451
8.32080201	0.00254806
8.37092732	0.00249242
8.42105263	0.00241046
8.47117794	0.00232765
8.52130326	0.00227128
8.57142857	0.00225647
8.62155388	0.00227726
8.67167920	0.00231042
8.72180451	0.00232878
8.77192982	0.00231390
8.82205514	0.00226293
8.87218045	0.00218912
8.92230576	0.00211666
8.97243108	0.00207005
9.02255639	0.00206104
9.07268170	0.00208165
9.12280702	0.00210941
9.17293233	0.00212024
9.22305764	0.00209977
9.27318296	0.00204873
9.32330827	0.00198234
9.37343358	0.00192411
9.42355890	0.00189454
9.47368421	0.00189941
9.52380952	0.00192621
9.57393484	0.00195207
9.62406015	0.00195626
9.67418546	0.00192939
9.72431078	0.00187665
9.77443609	0.00181560
9.82456140	0.00176857
9.87468672	0.00175120
9.92481203	0.00176310
9.97493734	0.00178830
10.02506266	0.00180522
10.07518797	0.00179800
10.12531328	0.00176319
10.17543860	0.00171088
10.22556391	0.00166040
10.27568922	0.00163110
10.32581454	0.00163137
10.37593985	0.00165326
10.42606516	0.00167779
10.47619048	0.00168591
10.52631579	0.00166767
10.57644110	0.00162597
10.62656642	0.00157521
10.67669173	0.00153493
10.72681704	0.00151966
10.77694236	0.00153003
10.82706767	0.00155263
10.87719298	0.00156851
10.92731830	0.00156353
10.97744361	0.00153457
11.02756892	0.00149060
11.07769424	0.00144877
11.12781955	0.00142588
11.17794486	0.00142861
11.22807018	0.00144913
11.27819549	0.00147037
11.32832080	0.00147597
11.37844612	0.00145821
11.42857143	0.00142100
11.47869674	0.00137813
11.52882206	0.00134689
11.57894737	0.00133860
11.62907268	0.00135153
11.67919799	0.00137220
11.72932331	0.00138393
11.77944862	0.00137578
11.82957393	0.00134730
11.87969925	0.00130856
11.92982456	0.00127556
11.97994987	0.00126183
12.03007519	0.00127008
12.08020050	0.00129043
12.13032581	0.00130693
12.18045113	0.00130661
12.23057644	0.00128552
12.28070175	0.00125022
12.33082707	0.00121487
12.38095238	0.00119418
12.43107769	0.00119480
12.48120301	0.00121101
12.53132832	0.00122866
12.58145363	0.00123383
12.63157895	0.00121986
12.68170426	0.00119015
12.73182957	0.00115654
12.78195489	0.00113358
12.83208020	0.00113026
12.88220551	0.00114408
12.93233083	0.00116288
12.98245614	0.00117250
13.03258145	0.00116433
13.08270677	0.00113906
13.13283208	0.00110630
13.18295739	0.00108005
13.23308271	0.00107110
13.28320802	0.00108018
13.33333333	0.00109760
13.38345865	0.00110962
13.43358396	0.00110629
13.48370927	0.00108607
13.53383459	0.00105636
13.58395990	0.00103005
13.63408521	0.00101869
13.68421053	0.00102522
13.73433584	0.00104205
13.78446115	0.00105616
13.83458647	0.00105675
13.88471178	0.00104050
13.93483709	0.00101287
13.98496241	0.00098561
14.03508772	0.00097074
14.08521303	0.00097326
14.13533835	0.00098782
14.18546366	0.00100247
14.23558897	0.00100600
14.28571429	0.00099365
14.33583960	0.00096915
14.38596491	0.00094298
14.43609023	0.00092702
14.48621554	0.00092753
14.53634085	0.00094092
14.58646617	0.00095625
14.63659148	0.00096219
14.68671679	0.00095291
14.73684211	0.00093069
14.78696742	0.00090480
14.83709273	0.00088695
14.88721805	0.00088452
14.93734336	0.00089563
14.98746867	0.00091057
15.03759398	0.00091811
15.08771930	0.00091161
15.13784461	0.00089211
15.18796992	0.00086770
15.23809524	0.00084964
15.28822055	0.00084586
15.33834586	0.00085576
15.38847118	0.00087067
15.43859649	0.00087956
15.48872180	0.00087526
15.53884712	0.00085777
15.58897243	0.00083420
15.63909774	0.00081531
15.68922306	0.00080957
15.73934837	0.00081756
15.78947368	0.00083171
15.83959900	0.00084136
15.88972431	0.00083895
15.93984962	0.00082362
15.98997494	0.00080154
16.04010025	0.00078293
16.09022556	0.00077640
16.14035088	0.00078338
16.19047619	0.00079717
16.24060150	0.00080749
16.29072682	0.00080656
16.34085213	0.00079285
16.39097744	0.00077176
16.44110276	0.00075297
16.49122807	0.00074524
16.54135338	0.00075078
16.59147870	0.00076377
16.64160401	0.00077436
16.69172932	0.00077464
16.74185464	0.00076256
16.79197995	0.00074280
16.84210526	0.00072452
16.89223058	0.00071641
16.94235589	0.00072119
16.99248120	0.00073371
17.04260652	0.00074456
17.09273183	0.00074579
17.14285714	0.00073495
17.19298246	0.00071613
17.24310777	0.00069802
17.29323308	0.00068928
17.34335840	0.00069307
17.39348371	0.00070488
17.44360902	0.00071573
17.49373434	0.00071770
17.54385965	0.00070803
17.59398496	0.00069032
17.64411028	0.00067280
17.69423559	0.00066396
17.74436090	0.00066722
17.79448622	0.00067858
17.84461153	0.00068944
17.89473684	0.00069196
17.94486216	0.00068319
17.99498747	0.00066631
18.04511278	0.00064916
18.09523810	0.00064008
18.14536341	0.00064272
18.19548872	0.00065352
18.24561404	0.00066424
18.29573935	0.00066718
18.34586466	0.00065922
18.39598997	0.00064323
18.44611529	0.00062665
18.49624060	0.00061765
18.54636591	0.00061996
18.59649123	0.00063037
18.64661654	0.00064096
18.69674185	0.00064417
18.74686717	0.00063683
18.79699248	0.00062153
18.84711779	0.00060542
18.89724311	0.00059645
18.94736842	0.00059844
18.99749373	0.00060843
19.04761905	0.00061882
19.09774436	0.00062222
19.14786967	0.00061541
19.19799499	0.00060079
19.24812030	0.00058522
19.29824561	0.00057644
19.34837093	0.00057827
19.39849624	0.00058794
19.44862155	0.00059811
19.49874687	0.00060159
19.54887218	0.00059517
19.59899749	0.00058112
19.64912281	0.00056605
19.69924812	0.00055749
19.74937343	0.00055922
19.79949875	0.00056861
19.84962406	0.00057857
19.89974937	0.00058207
19.94987469	0.00057597
20.00000000	0.00056243


==> data/coherence_n_2.dat <==
# time	coherence	k=0
# 
0.00000000	0.44721360
0.05012531	0.44496817
0.10025063	0.43825330
0.15037594	0.42712743
0.20050125	0.41167434
0.25062657	0.39200035
0.30075188	0.36825604
0.35087719	0.34069086
0.40100251	0.30973632
0.45112782	0.27610212
0.50125313	0.24086413
0.55137845	0.20552472
0.60150376	0.17202522
0.65162907	0.14265852
0.70175439	0.11971758
0.75187970	0.10460220
0.80200501	0.09661770
0.85213033	0.09291344
0.90225564	0.09014261
0.95238095	0.08604135
1.00250627	0.07984040
1.05263158	0.07201535
1.10275689	0.06388109
1.15288221	0.05707692
1.20300752	0.05280047
1.25313283	0.05102083
1.30325815	0.05050729
1.35338346	0.04976474
1.40350877	0.04785608
1.45363409	0.04464477
1.50375940	0.04069177
1.55388471	0.03698636
1.60401003	0.03448140
1.65413534	0.03349287
1.70426065	0.03346630
1.75438596	0.03344421
1.80451128	0.03269482
1.85463659	0.03100184
1.90476190	0.02866468
1.95488722	0.02634332
2.00501253	0.02474469
2.05513784	0.02417736
2.10526316	0.02431798
2.15538847	0.02449391
2.20551378	0.02414929
2.25563910	0.02309297
2.30576441	0.02152424
2.35588972	0.01992958
2.40601504	0.01884864
2.45614035	0.01852961
2.50626566	0.01873835
2.55639098	0.01896462
2.60651629	0.01877990
2.65664160	0.01803516
2.70676692	0.01688775
2.75689223	0.01572297
2.80701754	0.01496574
2.85714286	0.01480323
2.90726817	0.01503904
2.95739348	0.01526507
3.00751880	0.01514538
3.05764411	0.01457088
3.10776942	0.01368012
3.15789474	0.01279355
3.20802005	0.01225338
3.25814536	0.01219414
3.30827068	0.01243686
3.35839599	0.01264366
3.40852130	0.01254807
3.45864662	0.01207498
3.50877193	0.01135405
3.55889724	0.01066057
3.60902256	0.01027395
3.65914787	0.01028479
3.70927318	0.01052339
3.75939850	0.01070393
3.80952381	0.01061371
3.85964912	0.01020575
3.90977444	0.00960508
3.95989975	0.00905322
4.01002506	0.00877971
4.06015038	0.00883871
4.11027569	0.00906677
4.16040100	0.00921899
4.21052632	0.00912551
4.26065163	0.00876238
4.31077694	0.00825186
4.36090226	0.00780858
4.41102757	0.00762093
4.46115288	0.00771289
4.51127820	0.00792652
4.56140351	0.00805060
4.61152882	0.00795014
4.66165414	0.00762005
4.71177945	0.00718043
4.76190476	0.00682336
4.81203008	0.00670229
4.86215539	0.00681625
4.91228070	0.00701310
4.96240602	0.00711025
5.01253133	0.00700159
5.06265664	0.00669749
5.11278195	0.00631592
5.16290727	0.00602922
5.21303258	0.00596051
5.26315789	0.00608831
5.31328321	0.00626700
5.36340852	0.00633892
5.41353383	0.00622217
5.46365915	0.00593979
5.51378446	0.00560735
5.56390977	0.00537932
5.61403509	0.00535206
5.66416040	0.00548749
5.71428571	0.00564733
5.76441103	0.00569592
5.81453634	0.00557188
5.86466165	0.00530865
5.91478697	0.00501893
5.96491228	0.00484056
6.01503759	0.00484613
6.06516291	0.00498439
6.11528822	0.00512514
6.16541353	0.00515238
6.21553885	0.00502225
6.26566416	0.00477661
6.31578947	0.00452481
6.36591479	0.00438896
6.41604010	0.00442036
6.46616541	0.00455768
6.51629073	0.00467946
6.56641604	0.00468735
6.61654135	0.00455249
6.66666667	0.00432354
6.71679198	0.00410596
6.76691729	0.00400670
6.81704261	0.00405815
6.86716792	0.00419160
6.91729323	0.00429479
6.96741855	0.00428528
7.01754386	0.00414713
7.06766917	0.00393439
7.11779449	0.00374801
7.16791980	0.00368034
7.21804511	0.00374695
7.26817043	0.00387425
7.31829574	0.00395942
7.36842105	0.00393442
7.41854637	0.00379444
7.46867168	0.00359766
7.51879699	0.00343996
7.56892231	0.00339951
7.61904762	0.00347715
7.66917293	0.00359652
7.71929825	0.00366440
7.76942356	0.00362577
7.81954887	0.00348539
7.86967419	0.00330445
7.91979950	0.00317321
7.96992481	0.00315610
8.02005013	0.00324124
8.07017544	0.00335134
8.12030075	0.00340280
8.17042607	0.00335231
8.22055138	0.00321290
8.27067669	0.00304777
8.32080201	0.00294096
8.37092732	0.00294370
8.42105263	0.00303331
8.47117794	0.00313318
8.52130326	0.00316916
8.57142857	0.00310853
8.62155388	0.00297140
8.67167920	0.00282204
8.72180451	0.00273775
8.77192982	0.00275717
8.82205514	0.00284865
8.87218045	0.00293763
8.92230576	0.00295915
8.97243108	0.00289003
9.02255639	0.00275639
9.07268170	0.00262274
9.12280702	0.00255915
9.17293233	0.00259231
9.22305764	0.00268347
9.27318296	0.00276116
9.32330827	0.00276929
9.37343358	0.00269327
9.42355890	0.00256426
9.47368421	0.00244619
9.52380952	0.00240150
9.57393484	0.00244573
9.62406015	0.00253471
9.67418546	0.00260093
9.72431078	0.00259677
9.77443609	0.00251536
9.82456140	0.00239202
9.87468672	0.00228933
9.92481203	0.00226176
9.97493734	0.00231461
10.02506266	0.00239985
10.07518797	0.00245462
10.12531328	0.00243932
10.17543860	0.00235395
10.22556391	0.00223722
10.27568922	0.00214961
10.32581454	0.00213740
10.37593985	0.00219662
10.42606516	0.00227685
10.47619048	0.00232034
10.52631579	0.00229504
10.57644110	0.00220709
10.62656642	0.00209780
10.67669173	0.00202487
10.72681704	0.00202626
10.77694236	0.00208980
10.82706767	0.00216401
10.87719298	0.00219653
10.92731830	0.00216239
10.97744361	0.00207316
11.02756892	0.00197202
11.07769424	0.00191326
11.12781955	0.00192651
11.17794486	0.00199253
11.22807018	0.00205993
11.27819549	0.00208191
11.32832080	0.00204008
11.37844612	0.00195078
11.42857143	0.00185841
11.47869674	0.00181319
11.52882206	0.00183658
11.57894737	0.00190345
11.62907268	0.00196345
11.67919799	0.00197541
11.72932331	0.00192703
11.77944862	0.00183881
11.82957393	0.00175568
11.87969925	0.00172326
11.92982456	0.00175512
11.97994987	0.00182140
12.03007519	0.00187360
12.08020050	0.00187613
12.13032581	0.00182233
12.18045113	0.00173626
12.23057644	0.00166271
12.28070175	0.00164227
12.33082707	0.00168099
12.38095238	0.00174540
12.43107769	0.00178956
12.48120301	0.00178334
12.53132832	0.00172522
12.58145363	0.00164227
12.63157895	0.00157853
12.68170426	0.00156914
12.73182957	0.00161317
12.78195489	0.00167464
12.83208020	0.00171066
12.88220551	0.00169641
12.93233083	0.00163505
12.98245614	0.00155611
13.03258145	0.00150226
13.08270677	0.00150291
13.13283208	0.00155079
13.18295739	0.00160842
13.23308271	0.00163634
13.28320802	0.00161481
13.33333333	0.00155127
13.38345865	0.00147713
13.43358396	0.00143313
13.48370927	0.00144275
13.53383459	0.00149312
13.58395990	0.00154615
13.63408521	0.00156612
13.68421053	0.00153811
13.73433584	0.00147338
13.78446115	0.00140474
13.83458647	0.00137041
13.88471178	0.00138790
13.93483709	0.00143950
13.98496241	0.00148735
14.03508772	0.00149960
14.08521303	0.00146594
14.13533835	0.00140098
14.18546366	0.00133842
14.23558897	0.00131346
14.28571429	0.00133769
14.33583960	0.00138938
14.38596491	0.00143160
14.43609023	0.00143647
14.48621554	0.00139796
14.53634085	0.00133370
14.58646617	0.00127771
14.63659148	0.00126170
14.68671679	0.00129152
14.73684211	0.00134228
14.78696742	0.00137855
14.83709273	0.00137644
14.88721805	0.00133393
14.93734336	0.00127122
14.98746867	0.00122215
15.03759398	0.00121457
15.08771930	0.00124886
15.13784461	0.00129778
15.18796992	0.00132790
15.23809524	0.00131929
15.28822055	0.00127361
15.33834586	0.00121324
15.38847118	0.00117136
15.43859649	0.00117157
15.48872180	0.00120923
15.53884712	0.00125554
15.58897243	0.00127943
15.63909774	0.00126482
15.68922306	0.00121680
15.73934837	0.00115951
15.78947368	0.00112493
15.83959900	0.00113224
15.88972431	0.00117222
15.93984962	0.00121526
15.98997494	0.00123293
16.04010025	0.00121288
16.09022556	0.00116334
16.14035088	0.00110978
16.19047619	0.00108252
16.24060150	0.00109615
16.29072682	0.00113746
16.34085213	0.00117668
16.39097744	0.00118823
16.44110276	0.00116335
16.49122807	0.00111307
16.54135338	0.00106381
16.59147870	0.00104377
16.64160401	0.00106292
16.69172932	0.00110463
16.74185464	0.00113959
16.79197995	0.00114521
16.84210526	0.00111611
16.89223058	0.00106586
16.94235589	0.00102139
16.99248120	0.00100835
17.04260652	0.00103217
17.09273183	0.00107345
17.14285714	0.00110382
17.19298246	0.00110375
17.24310777	0.00107109
17.29323308	0.00102159
17.34335840	0.00098230
17.39348371	0.00097596
17.44360902	0.00100358
17.49373434	0.00104367
17.54385965	0.00106923
17.59398496	0.00106379
17.64411028	0.00102821
17.69423559	0.00098016
17.74436090	0.00094635
17.79448622	0.00094629
17.84461153	0.00097686
17.89473684	0.00101509
17.94486216	0.00103569
17.99498747	0.00102524
18.04511278	0.00098741
18.09523810	0.00094145
18.14536341	0.00091332
18.19548872	0.00091904
18.24561404	0.00095173
18.29573935	0.00098752
18.34586466	0.00100312
18.39598997	0.00098807
18.44611529	0.00094865
18.49624060	0.00090537
18.54636591	0.00088300
18.59649123	0.00089396
18.64661654	0.00092796
18.69674185	0.00096083
18.74686717	0.00097144
18.79699248	0.00095225
18.84711779	0.00091189
18.89724311	0.00087180
18.94736842	0.00085521
18.99749373	0.00087079
19.04761905	0.00090534
19.09774436	0.00093487
19.14786967	0.00094060
19.19799499	0.00091774
19.24812030	0.00087709
19.29824561	0.00084066
19.34837093	0.00082974
19.39849624	0.00084928
19.44862155	0.00088368
19.49874687	0.00090956
19.54887218	0.00091056
19.59899749	0.00088455
19.64912281	0.00084422
19.69924812	0.00081182
19.74937343	0.00080638
19.79949875	0.00082921
19.84962406	0.00086282
19.89974937	0.00088482
19.94987469	0.00088130
20.00000000	0.00085265


==> data/coherence_n_4.dat <==
# time	coherence	k=1
# 
0.00000000	0.74535599
0.05012531	0.74163297
0.10025063	0.73072755
0.15037594	0.71338817
0.20050125	0.69073039
0.25062657	0.66407016
0.30075188	0.63474341
0.35087719	0.60394609
0.40100251	0.57262022
0.45112782	0.54139796
0.50125313	0.51060270
0.55137845	0.48029571
0.60150376	0.45035212
0.65162907	0.42054838
0.70175439	0.39064641
0.75187970	0.36046364
0.80200501	0.32992390
0.85213033	0.29908862
0.90225564	0.26817226
0.95238095	0.23754814
1.00250627	0.20775116
1.05263158	0.17948010
1.10275689	0.15359303
1.15288221	0.13106807
1.20300752	0.11286598
1.25313283	0.09961348
1.30325815	0.09115571
1.35338346	0.08634165
1.40350877	0.08339991
1.45363409	0.08064001
1.50375940	0.07693621
1.55388471	0.07185705
1.60401003	0.06560154
1.65413534	0.05886873
1.70426065	0.05266923
1.75438596	0.04800058
1.80451128	0.04535899
1.85463659	0.04438711
1.90476190	0.04409100
1.95488722	0.04344109
2.00501253	0.04180859
2.05513784	0.03909319
2.10526316	0.03567979
2.15538847	0.03230587
2.20551378	0.02979717
2.25563910	0.02862825
2.30576441	0.02857290
2.35588972	0.02887783
2.40601504	0.02877926
2.45614035	0.02785305
2.50626566	0.02610298
2.55639098	0.02391594
2.60651629	0.02192864
2.65664160	0.02074651
2.70676692	0.02054711
2.75689223	0.02093437
2.80701754	0.02126158
2.85714286	0.02103415
2.90726817	0.02008816
2.95739348	0.01860275
3.00751880	0.01703145
3.05764411	0.01592764
3.10776942	0.01561887
3.15789474	0.01594264
3.20802005	0.01639125
3.25814536	0.01648464
3.30827068	0.01599273
3.35839599	0.01498105
3.40852130	0.01377301
3.45864662	0.01283231
3.50877193	0.01250981
3.55889724	0.01276799
3.60902256	0.01321736
3.65914787	0.01342756
3.70927318	0.01315586
3.75939850	0.01241057
3.80952381	0.01143223
3.85964912	0.01061094
3.90977444	0.01028675
3.95989975	0.01048875
4.01002506	0.01091058
4.06015038	0.01116974
4.11027569	0.01102972
4.16040100	0.01047061
4.21052632	0.00967964
4.26065163	0.00898743
4.31077694	0.00870341
4.36090226	0.00888101
4.41102757	0.00927004
4.46115288	0.00953435
4.51127820	0.00945579
4.56140351	0.00900405
4.61152882	0.00833281
4.66165414	0.00772903
4.71177945	0.00747372
4.76190476	0.00762996
4.81203008	0.00798554
4.86215539	0.00824168
4.91228070	0.00819990
4.96240602	0.00782784
5.01253133	0.00725771
5.06265664	0.00674253
5.11278195	0.00653291
5.16290727	0.00668655
5.21303258	0.00701522
5.26315789	0.00725313
5.31328321	0.00722368
5.36340852	0.00689824
5.41353383	0.00639549
5.46365915	0.00594293
5.51378446	0.00576582
5.56390977	0.00591420
5.61403509	0.00621658
5.66416040	0.00643405
5.71428571	0.00640995
5.76441103	0.00612156
5.81453634	0.00567899
5.86466165	0.00528927
5.91478697	0.00515261
5.96491228	0.00530551
6.01503759	0.00558689
6.06516291	0.00578188
6.11528822	0.00575357
6.16541353	0.00548686
6.21553885	0.00508656
6.26566416	0.00474348
6.31578947	0.00463654
6.36591479	0.00478972
6.41604010	0.00504991
6.46616541	0.00522269
6.51629073	0.00518881
6.56641604	0.00494098
6.61654135	0.00458080
6.66666667	0.00428527
6.71679198	0.00421218
6.76691729	0.00437056
6.81704261	0.00461278
6.86716792	0.00476334
6.91729323	0.00471989
6.96741855	0.00448320
7.01754386	0.00415294
7.06766917	0.00389445
7.11779449	0.00384691
7.16791980	0.00400624
7.21804511	0.00422992
7.26817043	0.00435916
7.31829574	0.00430676
7.36842105	0.00408113
7.41854637	0.00378087
7.46867168	0.00356061
7.51879699	0.00354076
7.56892231	0.00370334
7.61904762	0.00391030
7.66917293	0.00401874
7.71929825	0.00395573
7.76942356	0.00373704
7.81954887	0.00346058
7.86967419	0.00327129
7.91979950	0.00327262
7.96992481	0.00343471
8.02005013	0.00362436
8.07017544	0.00371311
8.12030075	0.00364085
8.17042607	0.00343020
8.22055138	0.00317856
8.27067669	0.00302137
8.32080201	0.00304477
8.37092732	0.00320722
8.42105263	0.00338063
8.47117794	0.00345034
8.52130326	0.00336828
8.57142857	0.00316339
8.62155388	0.00293254
8.67167920	0.00280208
8.72180451	0.00284228
8.77192982	0.00300199
8.82205514	0.00315873
8.87218045	0.00321063
8.92230576	0.00312044
8.97243108	0.00292288
9.02255639	0.00271418
9.07268170	0.00261128
9.12280702	0.00266834
9.17293233	0.00282541
9.22305764	0.00296617
9.27318296	0.00300096
9.32330827	0.00290264
9.37343358	0.00271114
9.42355890	0.00252177
9.47368421	0.00244218
9.52380952	0.00251171
9.57393484	0.00266365
9.62406015	0.00278828
9.67418546	0.00280727
9.72431078	0.00270259
9.77443609	0.00251891
9.82456140	0.00235024
9.87468672	0.00229435
9.92481203	0.00237587
9.97493734	0.00252244
10.02506266	0.00263146
10.07518797	0.00263540
10.12531328	0.00252466
10.17543860	0.00234807
10.22556391	0.00219795
10.27568922	0.00216215
10.32581454	0.00225196
10.37593985	0.00239128
10.42606516	0.00248482
10.47619048	0.00247507
10.52631579	0.00236006
10.57644110	0.00219233
10.62656642	0.00206194
10.67669173	0.00204619
10.72681704	0.00214346
10.77694236	0.00227518
10.82706767	0.00235373
10.87719298	0.00233108
10.92731830	0.00221228
10.97744361	0.00205299
11.02756892	0.00194050
11.07769424	0.00194157
11.12781955	0.00204323
11.17794486	0.00216598
11.22807018	0.00222992
11.27819549	0.00219577
11.32832080	0.00207494
11.37844612	0.00192577
11.42857143	0.00183207
11.47869674	0.00184949
11.52882206	0.00195455
11.57894737	0.00206805
11.62907268	0.00211790
11.67919799	0.00207307
11.72932331	0.00195077
11.77944862	0.00181142
11.82957393	0.00173479
11.87969925	0.00176563
11.92982456	0.00187155
11.97994987	0.00197492
12.03007519	0.00201126
12.08020050	0.00195718
12.13032581	0.00183513
12.18045113	0.00170709
12.23057644	0.00164804
12.28070175	0.00169149
12.33082707	0.00179729
12.38095238	0.00189036
12.43107769	0.00191379
12.48120301	0.00185129
12.53132832	0.00173006
12.58145363	0.00161307
12.63157895	0.00156987
12.68170426	0.00162323
12.73182957	0.00172690
12.78195489	0.00180918
12.83208020	0.00182044
12.88220551	0.00175096
12.93233083	0.00163221
12.98245614	0.00152752
13.03258145	0.00150027
13.08270677	0.00156251
13.13283208	0.00166317
13.18295739	0.00173464
13.23308271	0.00173439
13.28320802	0.00165879
13.33333333	0.00154305
13.38345865	0.00145030
13.43358396	0.00143721
13.48370927	0.00150590
13.53383459	0.00160202
13.58395990	0.00166254
13.63408521	0.00165166
13.68421053	0.00157136
13.73433584	0.00146017
13.78446115	0.00138033
13.83458647	0.00138109
13.88471178	0.00145511
13.93483709	0.00154599
13.98496241	0.00159569
14.03508772	0.00157488
14.08521303	0.00149073
14.13533835	0.00138458
14.18546366	0.00131714
14.23558897	0.00132988
14.28571429	0.00140710
14.33583960	0.00149165
14.38596491	0.00153066
14.43609023	0.00150090
14.48621554	0.00141431
14.53634085	0.00131459
14.58646617	0.00126016
14.63659148	0.00128425
14.68671679	0.00136357
14.73684211	0.00144127
14.78696742	0.00146987
14.83709273	0.00143192
14.88721805	0.00134370
14.93734336	0.00125080
14.98746867	0.00120864
15.03759398	0.00124219
15.08771930	0.00132182
15.13784461	0.00139197
15.18796992	0.00141052
15.23809524	0.00136542
15.28822055	0.00127695
15.33834586	0.00119205
15.38847118	0.00116242
15.43859649	0.00120454
15.48872180	0.00128349
15.53884712	0.00134579
15.58897243	0.00135468
15.63909774	0.00130321
15.68922306	0.00121527
15.73934837	0.00113859
15.78947368	0.00112054
15.83959900	0.00116939
15.88972431	0.00124622
15.93984962	0.00130029
15.98997494	0.00130005
16.04010025	0.00124332
16.09022556	0.00115721
16.14035088	0.00108971
16.19047619	0.00108309
16.24060150	0.00113766
16.29072682	0.00121156
16.34085213	0.00125729
16.39097744	0.00124842
16.44110276	0.00118721
16.49122807	0.00110364
16.54135338	0.00104533
16.59147870	0.00104900
16.64160401	0.00110758
16.69172932	0.00117745
16.74185464	0.00121474
16.79197995	0.00119790
16.84210526	0.00113334
16.89223058	0.00105351
16.94235589	0.00100506
16.99248120	0.00101854
17.04260652	0.00108010
17.09273183	0.00114532
17.14285714	0.00117424
17.19298246	0.00115002
17.24310777	0.00108290
17.29323308	0.00100740
17.34335840	0.00096858
17.39348371	0.00099057
17.44360902	0.00105360
17.49373434	0.00111341
17.54385965	0.00113407
17.59398496	0.00110322
17.64411028	0.00103466
17.69423559	0.00096458
17.74436090	0.00093573
17.79448622	0.00096552
17.84461153	0.00102905
17.89473684	0.00108302
17.94486216	0.00109565
17.99498747	0.00105882
18.04511278	0.00098959
18.09523810	0.00092537
18.14536341	0.00090600
18.19548872	0.00094219
18.24561404	0.00100497
18.29573935	0.00105263
18.34586466	0.00105752
18.39598997	0.00101555
18.44611529	0.00094674
18.49624060	0.00088927
18.54636591	0.00087939
18.59649123	0.00092113
18.64661654	0.00098232
18.69674185	0.00102344
18.74686717	0.00102093
18.79699248	0.00097450
18.84711779	0.00090684
18.89724311	0.00085638
18.94736842	0.00085526
18.99749373	0.00090117
19.04761905	0.00095978
19.09774436	0.00099414
19.14786967	0.00098467
19.19799499	0.00093467
19.24812030	0.00086920
19.29824561	0.00082640
19.34837093	0.00083373
19.39849624	0.00088290
19.44862155	0.00093828
19.49874687	0.00096582
19.54887218	0.00094984
19.59899749	0.00089697
19.64912281	0.00083433
19.69924812	0.00079923
19.74937343	0.00081407
19.79949875	0.00086524
19.84962406	0.00091664
19.89974937	0.00093734
19.94987469	0.00091541
20.00000000	0.00086059


==> data/coherence_n_4_xi_0p8.dat <==
# time	coherence	k=1	xi=0.8
0.0	0.8714926047728985
0.020050125313283207	0.8703991197772478
0.040100250626566414	0.8671347722798889
0.06015037593984962	0.861747367300314
0.08020050125313283	0.854314878724006
0.10025062656641603	0.8449429790052926
0.12030075187969924	0.83376173842324
0.14035087719298245	0.8209216399157793
0.16040100250626566	0.8065890816591992
0.18045112781954886	0.7909415557646734
0.20050125313283207	0.7741626972590857
0.22055137844611528	0.756437393209017
0.24060150375939848	0.7379471284467483
0.2606516290726817	0.7188657234475606
0.2807017543859649	0.699355593451011
0.3007518796992481	0.6795646280393007
0.3208020050125313	0.6596237591516607
0.3408521303258145	0.639645254751698
0.3609022556390977	0.6197217465315427
0.38095238095238093	0.5999259741642963
0.40100250626566414	0.580311206329861
0.42105263157894735	0.5609122803343904
0.44110275689223055	0.5417471876938666
0.46115288220551376	0.5228191225143016
0.48120300751879697	0.5041189027929127
0.5012531328320802	0.48562767180018923
0.5213032581453634	0.46731978738980207
0.5413533834586466	0.4491658112988467
0.5614035087719298	0.4311355180678417
0.581453634085213	0.41320085389099126
0.6015037593984962	0.39533878921837884
0.6215538847117794	0.3775340249603153
0.6416040100250626	0.3597815303398604
0.6616541353383458	0.34208891032772143
0.681704260651629	0.3244786213414714
0.7017543859649122	0.30699007381367
0.7218045112781954	0.2896816758693371
0.7418546365914787	0.27263287681840553
0.7619047619047619	0.2559462494234371
0.7819548872180451	0.2397495826290902
0.8020050125313283	0.22419780309362236
0.8220551378446115	0.20947424844331006
0.8421052631578947	0.19579031599845106
0.8621553884711779	0.18338179209868796
0.8822055137844611	0.17249938987001576
0.9022556390977443	0.1633907389302573
0.9223057644110275	0.1562723419278111
0.9423558897243107	0.1512939128909985
0.9624060150375939	0.14850351151734628
0.9824561403508771	0.14782623794635333
1.0025062656641603	0.14906675844672376
1.0225563909774436	0.15193593266355715
1.0426065162907268	0.15609112348373716
1.06265664160401	0.16117622754927852
1.0827067669172932	0.1668518254714188
1.1027568922305764	0.17281280157213874
1.1228070175438596	0.1787955712143125
1.1428571428571428	0.18457862291133656
1.162907268170426	0.18997963878184168
1.1829573934837092	0.19485137517095566
1.2030075187969924	0.1990775070527821
1.2230576441102756	0.20256897647614336
1.2431077694235588	0.205261004570584
1.263157894736842	0.20711073632916646
1.2832080200501252	0.20809540767246026
1.3032581453634084	0.20821090237641138
1.3233082706766917	0.20747057175758205
1.3433583959899749	0.20590420628946807
1.363408521303258	0.20355706743411267
1.3834586466165413	0.20048890602098401
1.4035087719298245	0.19677290866062935
1.4235588972431077	0.1924945250514939
1.443609022556391	0.18775013616815167
1.463659147869674	0.1826455260843915
1.4837092731829573	0.17729411899122807
1.5037593984962405	0.1718149392278787
1.5238095238095237	0.16633024897640367
1.543859649122807	0.16096282127816253
1.5639097744360901	0.15583282361672574
1.5839598997493733	0.15105432964158222
1.6040100250626566	0.1467315519655841
1.6240601503759398	0.142954996882158
1.644110275689223	0.13979786457853646
1.6641604010025062	0.1373131163846817
1.6842105263157894	0.13553164995284117
1.7042606516290726	0.13446192009124402
1.7243107769423558	0.13409111546079874
1.744360902255639	0.13438770729286476
1.7644110275689222	0.1353049253619615
1.7844611528822054	0.1367845812764505
1.8045112781954886	0.1387606873439049
1.8245614035087718	0.14116247969890341
1.844611528822055	0.14391667292607316
1.8646616541353382	0.1469489745048709
1.8847117794486214	0.1501850236827665
1.9047619047619047	0.15355097848006535
1.9248120300751879	0.15697396931665847
1.944862155388471	0.16038259189346818
1.9649122807017543	0.1637075487805303
1.9849624060150375	0.16688248606504463
2.0050125313283207	0.16984501867991297
2.025062656641604	0.1725378999586102
2.045112781954887	0.17491026774310955
2.0651629072681703	0.17691888891361904
2.0852130325814535	0.1785293234941086
2.1052631578947367	0.17971693545955184
2.12531328320802	0.1804676874082446
2.145363408521303	0.18077866836591652
2.1654135338345863	0.1806583167892449
2.1854636591478696	0.1801263135224058
2.2055137844611528	0.17921313167420522
2.225563909774436	0.1779592421277862
2.245614035087719	0.17641398494675975
2.2656641604010024	0.17463412876487155
2.2857142857142856	0.17268215287315075
2.305764411027569	0.17062430057036204
2.325814536340852	0.16852846747147837
2.345864661654135	0.16646200423763943
2.3659147869674184	0.16448952797319993
2.3859649122807016	0.16267084759578948
2.406015037593985	0.1610591122437343
2.426065162907268	0.15969928461856717
2.4461152882205512	0.15862702070085238
2.4661654135338344	0.15786800383577237
2.4862155388471177	0.1574377386561218
2.506265664160401	0.1573417658996641
2.526315789473684	0.1575762217034022
2.5463659147869673	0.1581286421922447
2.5664160401002505	0.15897891029388592
2.5864661654135337	0.1601002559350849
2.606516290726817	0.16146024784025367
2.6265664160401	0.16302174723313698
2.6466165413533833	0.1647438229654709
2.6666666666666665	0.16658264814677098
2.6867167919799497	0.1684924075302756
2.706766917293233	0.17042624308687448
2.726817042606516	0.17233725495501048
2.7468671679197993	0.17417955993348178
2.7669172932330826	0.17590939353237006
2.7869674185463658	0.1774862272449558
2.807017543859649	0.17887386203668795
2.827067669172932	0.18004145291167573
2.8471177944862154	0.18096441782324166
2.8671679197994986	0.18162518660651347
2.887218045112782	0.18201375122313285
2.907268170426065	0.18212798656129317
2.927318295739348	0.1819737205541938
2.9473684210526314	0.18156454283999887
2.9674185463659146	0.18092135211645466
2.987468671679198	0.1800716533988497
3.007518796992481	0.17904862729214302
3.0275689223057642	0.17789000385359566
3.0476190476190474	0.1766367832870976
3.0676691729323307	0.17533185406845134
3.087719298245614	0.17401856547533168
3.107769423558897	0.17273931507085952
3.1278195488721803	0.17153421162441626
3.1478696741854635	0.1704398695796991
3.1679197994987467	0.1694883822594882
3.18796992481203	0.16870650796284792
3.208020050125313	0.16811508720107646
3.2280701754385963	0.1677286924996431
3.2481203007518795	0.167555496837664
3.2681704260651627	0.16759733516443148
3.288220551378446	0.16784992710270538
3.308270676691729	0.16830322838597725
3.3283208020050123	0.1689418830033423
3.3483709273182956	0.16974575563917704
3.3684210526315788	0.17069053247222218
3.388471177944862	0.1717483855002079
3.408521303258145	0.17288869965041256
3.4285714285714284	0.1740788622951756
3.4486215538847116	0.17528511161558735
3.468671679197995	0.17647343447258612
3.488721804511278	0.1776104973768287
3.508771929824561	0.17866458717597508
3.5288220551378444	0.17960653236679186
3.5488721804511276	0.18041057228809135
3.568922305764411	0.18105514025158922
3.588972431077694	0.1815235279551678
3.6090225563909772	0.18180440206634602
3.6290726817042605	0.1818921492748512
3.6491228070175437	0.18178703293528864
3.669172932330827	0.1814951521948092
3.68922305764411	0.18102820279611728
3.7092731829573933	0.18040304717286543
3.7293233082706765	0.17964110964967314
3.7493734335839597	0.17876762017169012
3.769423558897243	0.17781073665859776
3.789473684210526	0.17680058142865027
3.8095238095238093	0.17576823078566167
3.8295739348370925	0.17474469844881438
3.8496240601503757	0.17375995276088926
3.869674185463659	0.17284200442993441
3.889724310776942	0.17201609608072296
3.9097744360902253	0.1713040175515707
3.9298245614035086	0.17072356240028175
3.9498746867167918	0.17028813243134536
3.969924812030075	0.1700064892431599
3.989974937343358	0.16988264570715164
4.010025062656641	0.16991588649084313
4.030075187969924	0.17010090532559294
4.050125313283208	0.1704280473138146
4.0701754385964914	0.1708836464017839
4.090225563909774	0.1714504502541261
4.110275689223057	0.1721081262415952
4.130325814536341	0.17283384243598648
4.150375939849624	0.17360291611717452
4.170426065162907	0.17438951946298084
4.19047619047619	0.17516742826819334
4.2105263157894735	0.17591079537345203
4.230576441102757	0.17659492666889137
4.25062656641604	0.17719703467281758
4.270676691729323	0.1776969432004197
4.290726817042606	0.17807771675295556
4.31077694235589	0.1783261899986627
4.330827067669173	0.17843337595131356
4.3508771929824555	0.17839473593960725
4.370927318295739	0.1782102999008956
4.390977443609023	0.1778846316006367
4.4110275689223055	0.1774266397504351
4.431077694235588	0.17684924235858496
4.451127819548872	0.17616889769748614
4.471177944862156	0.17540502072493525
4.491228070175438	0.17457930837648955
4.511278195488721	0.1737150005985674
4.531328320802005	0.17283610609691788
4.551378446115288	0.17196662237209906
4.571428571428571	0.17112977863557577
4.591478696741854	0.17034732770531893
4.611528822055138	0.16963890917475077
4.631578947368421	0.16902150139053967
4.651629072681704	0.16850897454084898
4.671679197994987	0.16811175198243633
4.69172932330827	0.16783658233119275
4.711779448621554	0.1676864211914607
4.731829573934837	0.16766041889054356
4.75187969924812	0.16775400916618194
4.771929824561403	0.16795909315784802
4.791979949874687	0.16826431286236215
4.81203007518797	0.16865540797288628
4.832080200501252	0.16911564934003
4.852130325814536	0.16962634094470413
4.87218045112782	0.17016738022647987
4.8922305764411025	0.17071786403689984
4.912280701754385	0.17125672469791167
4.932330827067669	0.1717633780282424
4.9523809523809526	0.17221836313524275
4.972431077694235	0.1726039525686124
4.992481203007518	0.17290471129893015
5.012531328320802	0.17310798400050692
5.032581453634085	0.17320429225420797
5.052631578947368	0.17318762642009525
5.072681704260651	0.17305562087654466
5.0927318295739346	0.17280960585828892
5.112781954887218	0.17245453400943547
5.132832080200501	0.1719987847541344
5.152882205513784	0.17145385443775418
5.172932330827067	0.17083394467590438
5.192982456140351	0.17015546525214112
5.213032581453634	0.16943647103394788
5.233082706766917	0.1686960545656601
5.2531328320802	0.16795371712644336
5.273182957393484	0.16722874105115876
5.293233082706767	0.1665395850199403
5.313283208020049	0.16590332193509044
5.333333333333333	0.16533513611895026
5.353383458646617	0.16484789315688952
5.3734335839598995	0.16445179209412522
5.393483709273182	0.16415410619211462
5.413533834586466	0.1639590153260086
5.4335839598997495	0.1638675305286302
5.453634085213032	0.16387750920220392
5.473684210526315	0.16398375804434567
5.493734335839599	0.16417821958925857
5.513784461152882	0.16445023722084623
5.533834586466165	0.164786892356924
5.553884711779448	0.16517340608599745
5.5739348370927315	0.16559359581619126
5.593984962406015	0.16603037553829328
5.614035087719298	0.1664662862745874
5.634085213032581	0.16688404140446392
5.654135338345864	0.16726707006445624
5.674185463659148	0.16760004092576686
5.694235588972431	0.16786934851182325
5.7142857142857135	0.1680635449138608
5.734335839598997	0.1681737013006516
5.754385964912281	0.16819368593806516
5.774436090225564	0.16812034842044893
5.794486215538846	0.1679536033160931
5.81453634085213	0.16769641026815585
5.834586466165414	0.16735465158319768
5.854636591478696	0.16693691229382723
5.874686716791979	0.16645417141505384
5.894736842105263	0.16591941645195954
5.9147869674185465	0.16534719600028921
5.934837092731829	0.16475312737698364
5.954887218045112	0.16415337752154244
5.974937343358396	0.16356413586256685
5.994987468671679	0.16300109744122357
6.015037593984962	0.16247897338048117
6.035087719298245	0.16201104390345136
6.0551378446115285	0.16160876670835264
6.075187969924812	0.16128145081070075
6.095238095238095	0.16103600318361005
6.115288220551378	0.1608767528621957
6.135338345864661	0.1608053547729607
6.155388471177945	0.1608207734779912
6.175438596491228	0.16091934528098958
6.1954887218045105	0.16109491565667475
6.215538847117794	0.1613390476236064
6.235588972431078	0.1616412953637214
6.2556390977443606	0.16198953600903132
6.275689223057643	0.16237035102918204
6.295739348370927	0.16276944709120406
6.315789473684211	0.16317210471398036
6.335839598997493	0.1635636416379604
6.355889724310776	0.16392987672735232
6.37593984962406	0.16425757956255296
6.3959899749373434	0.1645348907796095
6.416040100250626	0.1647516987419369
6.436090225563909	0.1648999593077205
6.456140350877193	0.16497394725452555
6.476190476190476	0.16497043026899832
6.496240601503759	0.16488875919768817
6.516290726817042	0.1647308713556188
6.5363408521303255	0.1645012069577427
6.556390977443609	0.16420654202359705
6.576441102756892	0.16385574425646318
6.596491228070175	0.1634594612680771
6.616541353383458	0.16302975297516378
6.636591478696742	0.16257968191713665
6.656641604010025	0.16212287654450838
6.6766917293233075	0.16167308314722023
6.696741854636591	0.16124372201425619
6.716791979949875	0.16084746267055444
6.7368421052631575	0.16049583170145038
6.75689223057644	0.16019886486806076
6.776942355889724	0.15996481309026836
6.796992481203008	0.15979990958961218
6.81704260651629	0.15970820319808568
6.837092731829573	0.1596914606745851
6.857142857142857	0.15974913890805598
6.87719298245614	0.15987842615121273
6.897243107769423	0.16007434989901861
6.917293233082706	0.16032994764525155
6.93734335839599	0.16063649544940622
6.957393483709273	0.1609837879663582
6.977443609022556	0.16136046230278067
6.997493734335839	0.16175435677854552
7.017543859649122	0.16215289444017172
7.037593984962406	0.1625434800818536
7.057644110275689	0.1629138986804665
7.077694235588972	0.16325270264804975
7.097744360902255	0.16354957523586794
7.117794486215539	0.16379565784858607
7.137844611528822	0.16398382996901634
7.157894736842104	0.16410893184146416
7.177944862155388	0.16416792196695626
7.197994987468672	0.16415996375011963
7.2180451127819545	0.1640864382054538
7.238095238095237	0.1639508823649933
7.258145363408521	0.16375885580487437
7.2781954887218046	0.1635177403977366
7.298245614035087	0.16323648087582426
7.31829573934837	0.16292527593941197
7.338345864661654	0.1625952313651655
7.358395989974937	0.16225798777770545
7.37844611528822	0.1619253363926798
7.398496240601503	0.16160883610119114
7.4185463659147866	0.16131944476184884
7.43859649122807	0.16106717655461597
7.458646616541353	0.1608607958204964
7.478696741854636	0.1607075560795297
7.498746867167919	0.16061299101441218
7.518796992481203	0.160580762253362
7.538847117794486	0.1606125668879737
7.558897243107769	0.16070810589307688
7.578947368421052	0.1608651130105036
7.598997493734336	0.16107944221557685
7.619047619047619	0.16134521057492754
7.639097744360901	0.1616549920847534
7.659147869674185	0.16200005691090102
7.679197994987469	0.16237064931537148
7.6992481203007515	0.16275629645323977
7.719298245614034	0.16314613919471618
7.739348370927318	0.16352927522907282
7.7593984962406015	0.16389510401563015
7.779448621553884	0.16423366274031034
7.799498746867167	0.1645359423842452
7.819548872180451	0.1647941733631192
7.839598997493734	0.16500207097687924
7.859649122807017	0.16515503211366925
7.8796992481203	0.16525027624605804
7.8997493734335835	0.16528692568207898
7.919799498746867	0.16526602220832762
7.93984962406015	0.16519047959150296
7.959899749373433	0.16506497378243426
7.979949874686716	0.1648957749834231
8.0	0.16469052788696495


==> data/coherence_n_4_xi_0p9.dat <==
# time	coherence	k=1	xi=0.9
0.0	0.8072465481155836
0.020050125313283207	0.8064461282360031
0.040100250626566414	0.8040551734034029
0.06015037593984962	0.800104300369514
0.08020050125313283	0.7946435571512726
0.10025062656641603	0.7877409956103597
0.12030075187969924	0.7794807555125841
0.14035087719298245	0.7699607370462593
0.16040100250626566	0.7592899533947419
0.18045112781954886	0.7475856647655807
0.20050125313283207	0.7349703999396575
0.22055137844611528	0.721568970925781
0.24060150375939848	0.7075055810236657
0.2606516290726817	0.6929011171320226
0.2807017543859649	0.6778707043277805
0.3007518796992481	0.6625215855634843
0.3208020050125313	0.6469513728050391
0.3408521303258145	0.6312466990435789
0.3609022556390977	0.6154822842331544
0.38095238095238093	0.5997204130359
0.40100250626566414	0.5840108088158181
0.42105263157894735	0.5683908769410739
0.44110275689223055	0.5528862812969125
0.46115288220551376	0.5375118110092633
0.48120300751879697	0.5222724896710701
0.5012531328320802	0.5071648767250315
0.5213032581453634	0.4921785099240206
0.5413533834586466	0.47729743877380276
0.5614035087719298	0.4625018013507979
0.581453634085213	0.44776940065459864
0.6015037593984962	0.4330772414659953
0.6215538847117794	0.41840299430513317
0.6416040100250626	0.4037263593085909
0.6616541353383458	0.389030309488496
0.681704260651629	0.37430219976437856
0.7017543859649122	0.3595347352742936
0.7218045112781954	0.3447267997138268
0.7418546365914787	0.32988415176599667
0.7619047619047619	0.3150200049938817
0.7819548872180451	0.30015551372034277
0.8020050125313283	0.2853201941247843
0.8220551378446115	0.2705523155081946
0.8421052631578947	0.255899300450536
0.8621553884711779	0.2414181727051903
0.8822055137844611	0.22717608516971843
0.9022556390977443	0.21325094204788927
0.9223057644110275	0.19973209095464955
0.9423558897243107	0.18672098912651514
0.9624060150375939	0.17433162490165865
0.9824561403508771	0.16269028137972052
1.0025062656641603	0.15193395585605243
1.0225563909774436	0.14220643454065715
1.0426065162907268	0.13365081196393028
1.06265664160401	0.12639744986010437
1.0827067669172932	0.12054742274819662
1.1027568922305764	0.11615361456491652
1.1228070175438596	0.11320419090980102
1.1428571428571428	0.11161442533714941
1.162907268170426	0.11123100746746886
1.1829573934837092	0.11184827753137443
1.2030075187969924	0.11323121309734453
1.2230576441102756	0.11513843581423186
1.2431077694235588	0.11734032914115035
1.263157894736842	0.11963052018310025
1.2832080200501252	0.12183142800871323
1.3032581453634084	0.123795626137495
1.3233082706766917	0.12540476447645196
1.3433583959899749	0.1265673436345327
1.363408521303258	0.1272161354819357
1.3834586466165413	0.12730566195746632
1.4035087719298245	0.12680990160506647
1.4235588972431077	0.12572025910166398
1.443609022556391	0.12404376885037209
1.463659147869674	0.12180147982146067
1.4837092731829573	0.11902696593617335
1.5037593984962405	0.11576491310380736
1.5238095238095237	0.11206974435726194
1.543859649122807	0.10800425515086032
1.5639097744360901	0.10363824010243591
1.5839598997493733	0.09904709932422864
1.6040100250626566	0.09431041633025035
1.6240601503759398	0.0895104997944262
1.644110275689223	0.08473087785102472
1.6641604010025062	0.08005472651734277
1.6842105263157894	0.07556320504716192
1.7042606516290726	0.07133366531292086
1.7243107769423558	0.06743770856105241
1.744360902255639	0.06393909401352571
1.7644110275689222	0.060891572382910465
1.7844611528822054	0.05833682438007834
1.8045112781954886	0.0563028028635235
1.8245614035087718	0.0548028446309857
1.844611528822055	0.053835856599735325
1.8646616541353382	0.05338765667442361
1.8847117794486214	0.05343322638160946
1.9047619047619047	0.0539393627053163
1.9248120300751879	0.054867144223472004
1.944862155388471	0.056173781787202295
1.9649122807017543	0.05781370817540576
1.9849624060150375	0.05973902864755498
2.0050125313283207	0.06189960620467633
2.025062656641604	0.06424307504745233
2.045112781954887	0.06671500486573394
2.0651629072681703	0.06925933424136353
2.0852130325814535	0.07181909650040838
2.1052631578947367	0.07433739593956983
2.12531328320802	0.07675855858240951
2.145363408521303	0.07902937227703555
2.1654135338345863	0.08110033654796305
2.1854636591478696	0.08292685523129607
2.2055137844611528	0.08447031936105104
2.225563909774436	0.085699041296953
2.245614035087719	0.08658901263693086
2.2656641604010024	0.08712446791548155
2.2857142857142856	0.08729824372743396
2.305764411027569	0.08711192909009546
2.325814536340852	0.08657580785522682
2.345864661654135	0.08570859797854932
2.3659147869674184	0.08453699551084214
2.3859649122807016	0.08309503328137552
2.406015037593985	0.08142326538256334
2.426065162907268	0.07956778879934512
2.4461152882205512	0.07757911313530966
2.4661654135338344	0.07551088902326615
2.4862155388471177	0.0734185066624775
2.506265664160401	0.07135757979791235
2.526315789473684	0.0693823395574613
2.5463659147869673	0.06754397880123002
2.5664160401002505	0.06588901126526303
2.5864661654135337	0.06445773758380699
2.606516290726817	0.0632829342531272
2.6265664160401	0.062388889742188904
2.6466165413533833	0.061790892440646096
2.6666666666666665	0.061495223317833025
2.6867167919799497	0.06149963059484296
2.706766917293233	0.06179418597441056
2.726817042606516	0.062362368105077684
2.7468671679197993	0.0631822068210993
2.7669172932330826	0.06422735217907531
2.7869674185463658	0.06546799019482395
2.807017543859649	0.06687159012924569
2.827067669172932	0.06840351722275567
2.8471177944862154	0.07002757051741149
2.8671679197994986	0.07170650820038538
2.887218045112782	0.0734026093250183
2.907268170426065	0.07507829924696875
2.927318295739348	0.07669684383382526
2.9473684210526314	0.07822309904359372
2.9674185463659146	0.07962428980775803
2.987468671679198	0.08087078538659281
3.007518796992481	0.08193683652019497
3.0275689223057642	0.0828012414265125
3.0476190476190474	0.08344791169538378
3.0676691729323307	0.0838663143382075
3.087719298245614	0.08405177192044891
3.107769423558897	0.08400560833614697
3.1278195488721803	0.08373513309663248
3.1478696741854635	0.08325346186382578
3.1679197994987467	0.08257917533680414
3.18796992481203	0.08173582255955025
3.208020050125313	0.08075127840022772
3.2280701754385963	0.07965696857566672
3.2481203007518795	0.07848697944060137
3.2681704260651627	0.07727707412965679
3.288220551378446	0.07606364176065987
3.308270676691729	0.07488261228965828
3.3283208020050123	0.07376837585613275
3.3483709273182956	0.07275275110592182
3.3684210526315788	0.07186405046831694
3.388471177944862	0.07112628976899343
3.408521303258145	0.07055858316675424
3.4285714285714284	0.07017475150430831
3.4486215538847116	0.06998315379679629
3.468671679197995	0.06998673073015926
3.488721804511278	0.07018323002157643
3.508771929824561	0.07056557059891477
3.5288220551378444	0.07112229850521289
3.5488721804511276	0.07183809237811513
3.568922305764411	0.07269428791000279
3.588972431077694	0.0736694049571366
3.6090225563909772	0.07473967394846956
3.6290726817042605	0.07587956708930452
3.6491228070175437	0.07706234339967737
3.669172932330827	0.07826061528954976
3.68922305764411	0.07944693959434646
3.7092731829573933	0.08059442957636102
3.7293233082706765	0.08167737796617276
3.7493734335839597	0.08267187583184285
3.769423558897243	0.08355640853743096
3.789473684210526	0.08431240844471505
3.8095238095238093	0.08492474416044142
3.8295739348370925	0.0853821277105941
3.8496240601503757	0.08567742365101295
3.869674185463659	0.08580784744645256
3.889724310776942	0.0857750441726613
3.9097744360902253	0.08558504250142923
3.9298245614035086	0.08524808287166855
3.9498746867167918	0.08477832265061373
3.969924812030075	0.08419342491613938
3.989974937343358	0.08351404124611574
4.010025062656641	0.082763202594974
4.030075187969924	0.08196563596116077
4.050125313283208	0.08114702803700553
4.0701754385964914	0.08033326022138736
4.090225563909774	0.07954964197593838
4.110275689223057	0.07882017109843055
4.130325814536341	0.07816684956970099
4.150375939849624	0.07760908172468824
4.170426065162907	0.0771631773130119
4.19047619047619	0.07684197562088664
4.2105263157894735	0.0766545987781535
4.230576441102757	0.07660633369592704
4.25062656641604	0.07669863408302643
4.270676691729323	0.07692922794666884
4.290726817042606	0.0772923127678287
4.31077694235589	0.07777882036459667
4.330827067669173	0.0783767358153985
4.3508771929824555	0.07907145866720686
4.370927318295739	0.07984619875743569
4.390977443609023	0.08068240223469064
4.4110275689223055	0.0815602050848122
4.431077694235588	0.08245891146254138
4.451127819548872	0.08335749264648558
4.471177944862156	0.08423510000311477
4.491228070175438	0.0850715825885396
4.511278195488721	0.08584799750058955
4.531328320802005	0.08654709923240132
4.551378446115288	0.08715379330707552
4.571428571428571	0.08765553945930038
4.591478696741854	0.08804269051893567
4.611528822055138	0.08830875481262414
4.631578947368421	0.08845057216810033
4.651629072681704	0.08846839631463667
4.671679197994987	0.08836587947261375
4.69172932330827	0.08814995808952507
4.711779448621554	0.08783064191000821
4.731829573934837	0.08742071178500604
4.75187969924812	0.08693533476130723
4.771929824561403	0.0863916079800452
4.791979949874687	0.08580804566557965
4.81203007518797	0.08520402589470952
4.832080200501252	0.08459921575180177
4.852130325814536	0.08401299471670559
4.87218045112782	0.0834638965010897
4.8922305764411025	0.08296908886287038
4.912280701754385	0.08254390907726587
4.932330827067669	0.082201469738505
4.9523809523809526	0.08195234559404577
4.972431077694235	0.08180434753747753
4.992481203007518	0.08176238521551084
5.012531328320802	0.08182841549838445
5.032581453634085	0.08200147081203794
5.052631578947368	0.0822777593358054
5.072681704260651	0.08265082836948193
5.0927318295739346	0.08311178254112211
5.112781954887218	0.08364954953793906
5.132832080200501	0.0842511871996489
5.152882205513784	0.08490222667096879
5.172932330827067	0.08558704657613565
5.192982456140351	0.08628927275826773
5.213032581453634	0.08699219711109013
5.233082706766917	0.08767920764187657
5.2531328320802	0.08833422042587202
5.273182957393484	0.08894210281911136
5.293233082706767	0.08948907640945251
5.313283208020049	0.08996308784596013
5.333333333333333	0.09035413595497904
5.353383458646617	0.09065454441661137
5.3734335839598995	0.09085917067984751
5.393483709273182	0.09096554364657551
5.413533834586466	0.09097392485400822
5.4335839598997495	0.0908872903264719
5.453634085213032	0.09071123285446088
5.473684210526315	0.09045378710164886
5.493734335839599	0.09012518255519245
5.513784461152882	0.0897375318407399
5.533834586466165	0.08930446423716429
5.553884711779448	0.08884071625590045
5.5739348370927315	0.08836169279590503
5.593984962406015	0.08788301353967905
5.614035087719298	0.08742005981139711
5.634085213032581	0.08698753698510903
5.654135338345864	0.08659906665524081
5.674185463659148	0.08626682117245665
5.694235588972431	0.08600121089177394
5.7142857142857135	0.08581063175138293
5.734335839598997	0.08570127784800396
5.754385964912281	0.08567702078420408
5.774436090225564	0.08573935501388008
5.794486215538846	0.08588740641479131
5.81453634085213	0.08611799997432287
5.834586466165414	0.08642578176054065
5.854636591478696	0.08680339012133756
5.874686716791979	0.08724167109433797
5.894736842105263	0.08772993308251095
5.9147869674185465	0.08825623576196757
5.934837092731829	0.08880770782297126
5.954887218045112	0.08937088748502998
5.974937343358396	0.08993207884172601
5.994987468671679	0.09047771611170558
6.015037593984962	0.0909947269560694
6.035087719298245	0.09147088532121338
6.0551378446115285	0.09189514389992647
6.075187969924812	0.09225793634948348
6.095238095238095	0.09255143989428553
6.115288220551378	0.09276978986158069
6.135338345864661	0.09290923901065937
6.155388471177945	0.09296825615502718
6.175438596491228	0.0929475604694591
6.1954887218045105	0.09285008994002897
6.215538847117794	0.09268090457552322
6.235588972431078	0.09244702717470855
6.2556390977443606	0.09215722655955719
6.275689223057643	0.09182175016189248
6.295739348370927	0.09145201461386457
6.315789473684211	0.09106026446180349
6.335839598997493	0.09065921022211826
6.355889724310776	0.09026165765496516
6.37593984962406	0.0898801402906148
6.3959899749373434	0.08952656687192684
6.416040100250626	0.08921189447871215
6.436090225563909	0.08894583672588438
6.456140350877193	0.08873661467473934
6.476190476190476	0.08859075610749188
6.496240601503759	0.08851294675738125
6.516290726817042	0.08850593513129208
6.5363408521303255	0.08857049085355091
6.556390977443609	0.08870541509093645
6.576441102756892	0.08890760061515761
6.596491228070175	0.08917213837668844
6.616541353383458	0.089492467007306
6.636591478696742	0.08986056131534818
6.656641604010025	0.09026715547143171
6.6766917293233075	0.0907019961184509
6.696741854636591	0.09115412004398817
6.716791979949875	0.09161215034393332
6.7368421052631575	0.09206460424687869
6.75689223057644	0.09250020505046361
6.776942355889724	0.09290819004283238
6.796992481203008	0.09327860593488392
6.81704260651629	0.09360258327896469
6.837092731829573	0.09387258163694022
6.857142857142857	0.09408259789317777
6.87719298245614	0.09422833106971594
6.897243107769423	0.09430729825331079
6.917293233082706	0.09431889773520877
6.93734335839599	0.0942644171325758
6.957393483709273	0.09414698604023429
6.977443609022556	0.09397147458458203
6.997493734335839	0.09374434104996222
7.017543859649122	0.09347343345453314
7.037593984962406	0.09316775150048233
7.057644110275689	0.09283717664767739
7.077694235588972	0.0924921790995135
7.097744360902255	0.09214351119062714
7.117794486215539	0.091801896986777
7.137844611528822	0.09147772782281857
7.157894736842104	0.0911807730170142
7.177944862155388	0.09091991413795467
7.197994987468672	0.09070291002536572
7.2180451127819545	0.09053619836756181
7.238095238095237	0.09042473812349666
7.258145363408521	0.0903718955609078
7.2781954887218046	0.09037937526508567
7.298245614035087	0.09044719623167484
7.31829573934837	0.09057371212692093
7.338345864661654	0.09075567397625109
7.358395989974937	0.09098833288475397
7.37844611528822	0.09126557983846455
7.398496240601503	0.0915801191144221
7.4185463659147866	0.09192367128485647
7.43859649122807	0.0922872012082554
7.458646616541353	0.09266116575878608
7.478696741854636	0.09303577539067216
7.498746867167919	0.0934012630205954
7.518796992481203	0.09374815320591857
7.538847117794486	0.09406752426650382
7.558897243107769	0.09435125589637147
7.578947368421052	0.09459225497640114
7.598997493734336	0.0947846527458224
7.619047619047619	0.09492396721377602
7.639097744360901	0.09500722566984568
7.659147869674185	0.09503304334775652
7.679197994987469	0.09500165566123762
7.6992481203007515	0.09491490291313923
7.719298245614034	0.09477616792024524
7.739348370927318	0.09459026853817146
7.7593984962406015	0.09436330855527629
7.779448621553884	0.09410249179291813
7.799498746867167	0.09381590544724759
7.819548872180451	0.09351227968361114
7.839598997493734	0.09320073120427716
7.859649122807017	0.0928904989193347
7.8796992481203	0.09259067993878552
7.8997493734335835	0.09230997386874966
7.919799498746867	0.09205644285397088
7.93984962406015	0.09183729400297624
7.959899749373433	0.09165868982038301
7.979949874686716	0.0915255911273038
8.0	0.09144163575546893


==> data/coherence_n_4_xi_1.dat <==
# time	coherence	k=1	xi=1
0.0	0.7453559925008634
0.020050125313283207	0.7447572927461014
0.040100250626566414	0.7429681011095551
0.06015037593984962	0.7400089575268988
0.08020050125313283	0.7359134923765022
0.10025062656641603	0.7307275462715384
0.12030075187969924	0.7245079846441389
0.14035087719298245	0.7173212511547642
0.16040100250626566	0.7092417126836411
0.18045112781954886	0.7003498548299125
0.20050125313283207	0.6907303902375066
0.22055137844611528	0.6804703426318494
0.24060150375939848	0.6696571673016656
0.2606516290726817	0.6583769641607196
0.2807017543859649	0.6467128328662156
0.3007518796992481	0.634743411235756
0.3208020050125313	0.6225416289258382
0.3408521303258145	0.6101736985527255
0.3609022556390977	0.597698356662069
0.38095238095238093	0.585166357634813
0.40100250626566414	0.5726202151164986
0.42105263157894735	0.5600941781422525
0.44110275689223055	0.5476144229708646
0.46115288220551376	0.5351994368210248
0.48120300751879697	0.5228605662301115
0.5012531328320802	0.5106027005826059
0.5213032581453634	0.498425060391181
0.5413533834586466	0.4863220600402497
0.5614035087719298	0.4742842157813308
0.581453634085213	0.4622990716515537
0.6015037593984962	0.4503521185158461
0.6215538847117794	0.43842768445098673
0.6416040100250626	0.4265097780454564
0.6616541353383458	0.4145828697398637
0.681704260651629	0.4026325999562991
0.7017543859649122	0.39064640635502196
0.7218045112781954	0.37861406603079445
0.7418546365914787	0.366528151751602
0.7619047619047619	0.3543844043950949
0.7819548872180451	0.3421820265017597
0.8020050125313283	0.32992390428398893
0.8220551378446115	0.3176167674431505
0.8421052631578947	0.30527129767545047
0.8621553884711779	0.29290219770275766
0.8822055137844611	0.2805282329457583
0.9022556390977443	0.2681722574529706
0.9223057644110275	0.2558612342841874
0.9423558897243107	0.24362625806607677
0.9624060150375939	0.23150258367947593
0.9824561403508771	0.2195296596845127
1.0025062656641603	0.2077511576561427
1.0225563909774436	0.1962149783606759
1.0426065162907268	0.1849732016403999
1.06265664160401	0.17408192774313072
1.0827067669172932	0.1636009324714414
1.1027568922305764	0.15359302666159474
1.1228070175438596	0.1441229744581307
1.1428571428571428	0.13525579243606814
1.162907268170426	0.12705424001194152
1.1829573934837092	0.11957535031380874
1.2030075187969924	0.11286597886970312
1.2230576441102756	0.10695759735050477
1.2431077694235588	0.10186092104937684
1.263157894736842	0.0975613365080554
1.2832080200501252	0.0940163004705847
1.3032581453634084	0.0911557075622408
1.3233082706766917	0.08888560750034265
1.3433583959899749	0.0870947883769149
1.363408521303258	0.08566301376354385
1.3834586466165413	0.08446943083805716
1.4035087719298245	0.08339990531877668
1.4235588972431077	0.08235257705739862
1.443609022556391	0.08124148397399528
1.463659147869674	0.07999848593579181
1.4837092731829573	0.07857389231515316
1.5037593984962405	0.07693620821044594
1.5238095238095237	0.07507133968449141
1.543859649122807	0.07298149627180352
1.5639097744360901	0.07068393092334123
1.5839598997493733	0.06820957367874474
1.6040100250626566	0.06560154377733773
1.6240601503759398	0.06291345949979678
1.644110275689223	0.060207401646864826
1.6641604010025062	0.05755132960223167
1.6842105263157894	0.055015719122600726
1.7042606516290726	0.052669232058735145
1.7243107769423558	0.050573401996216495
1.744360902255639	0.04877667221681455
1.7644110275689222	0.04730861139707845
1.7844611528822054	0.046175558490354325
1.8045112781954886	0.045358992960026046
1.8245614035087718	0.04481737420860339
1.844611528822055	0.044491195187369534
1.8646616541353382	0.04431005618352082
1.8847117794486214	0.044200174518240556
1.9047619047619047	0.04409100146115557
1.9248120300751879	0.04392022976695266
1.944862155388471	0.0436370709490691
1.9649122807017543	0.043204052585984906
1.9849624060150375	0.04259771867082863
2.0050125313283207	0.04180859279726728
2.025062656641604	0.040840672131685705
2.045112781954887	0.03971061375088324
2.0651629072681703	0.03844667520633309
2.0852130325814535	0.0370873798555029
2.1052631578947367	0.03567979088600774
2.12531328320802	0.034277199863683966
2.145363408521303	0.032935990931061546
2.1654135338345863	0.03171148742545866
2.1854636591478696	0.030652804549404913
2.2055137844611528	0.029797168063401356
2.225563909774436	0.029164719639822513
2.245614035087719	0.028755201007997066
2.2656641604010024	0.02854769840147523
2.2857142857142856	0.028503739355047908
2.305764411027569	0.028572904688779044
2.325814536340852	0.028699424689741668
2.345864661654135	0.028828292391108946
2.3659147869674184	0.028910015535547475
2.3859649122807016	0.0289037849248191
2.406015037593985	0.028779264656719556
2.426065162907268	0.028517367342513478
2.4461152882205512	0.02811035781762302
2.4661654135338344	0.027561534730255407
2.4862155388471177	0.026884631967075037
2.506265664160401	0.02610298288911449
2.526315789473684	0.02524840015778546
2.5463659147869673	0.02435963901950325
2.5664160401002505	0.023480240621501232
2.5864661654135337	0.022655529918546302
2.606516290726817	0.02192864086269107
2.6265664160401	0.021335740090679796
2.6466165413533833	0.020901118858688086
2.6666666666666665	0.02063331858294456
2.6867167919799497	0.02052355369243665
2.706766917293233	0.020547114186729786
2.726817042606516	0.0206673841270161
2.7468671679197993	0.02084124860033111
2.7669172932330826	0.021024480045319243
2.7869674185463658	0.021176130852164146
2.807017543859649	0.021261583110368132
2.827067669172932	0.021254363468571326
2.8471177944862154	0.02113702614106086
2.8671679197994986	0.020901414129606957
2.887218045112782	0.020548531096560803
2.907268170426065	0.020088160062470835
2.927318295739348	0.019538274952449464
2.9473684210526314	0.018924208018981516
2.9674185463659146	0.018277455638436715
2.987468671679198	0.01763393250865632
3.007518796992481	0.017031452455625883
3.0275689223057642	0.016506293430646614
3.0476190476190474	0.016088981005698028
3.0676691729323307	0.01579990764629174
3.087719298245614	0.015645891855776008
3.107769423558897	0.015618866156910136
3.1278195488721803	0.01569728749591481
3.1478696741854635	0.015849842344195418
3.1679197994987467	0.016040244097839978
3.18796992481203	0.01623184369849104
3.208020050125313	0.016391252902328495
3.2280701754385963	0.016490763457244626
3.2481203007518795	0.016509724873427792
3.2681704260651627	0.016435174197103865
3.288220551378446	0.01626198649893245
3.308270676691729	0.015992731571828858
3.3283208020050123	0.015637333039761538
3.3483709273182956	0.015212545508989365
3.3684210526315788	0.014741190431338468
3.388471177944862	0.014251018359060928
3.408521303258145	0.013773005885473996
3.4285714285714284	0.01333889269051629
3.4486215538847116	0.012977895459121931
3.468671679197995	0.01271286966028178
3.488721804511278	0.012556670733976235
3.508771929824561	0.01250980787173862
3.5288220551378444	0.01256030255803774
3.5488721804511276	0.012685888882545501
3.568922305764411	0.012857791351184105
3.588972431077694	0.013044896839838884
3.6090225563909772	0.013217357043154526
3.6290726817042605	0.013349185255375122
3.6491228070175437	0.013419859017947061
3.669172932330827	0.013415155700357725
3.68922305764411	0.013327477417234813
3.7092731829573933	0.0131558627929148
3.7293233082706765	0.012905803299668167
3.7493734335839597	0.012588907307986246
3.769423558897243	0.012222387059153126
3.789473684210526	0.011828276744376549
3.8095238095238093	0.011432225572035512
3.8295739348370925	0.011061673196819881
3.8496240601503757	0.01074326722681769
3.869674185463659	0.010499605138589694
3.889724310776942	0.01034579411059201
3.9097744360902253	0.010286746466664547
3.9298245614035086	0.010316197200210334
3.9498746867167918	0.010417899358249643
3.969924812030075	0.010568580442297222
3.989974937343358	0.01074163911823362
4.010025062656641	0.010910576090921154
4.030075187969924	0.011051595101832063
4.050125313283208	0.011145278100117617
4.0701754385964914	0.011177505834846868
4.090225563909774	0.011139862635159722
4.110275689223057	0.011029723709901441
4.130325814536341	0.010850150741337302
4.150375939849624	0.010609651015703958
4.170426065162907	0.010321792328974753
4.19047619047619	0.010004605058494246
4.2105263157894735	0.009679642348478849
4.230576441102757	0.00937052558600175
4.25062656641604	0.00910082349237987
4.270676691729323	0.00889127467467212
4.290726817042606	0.008756706376940275
4.31077694235589	0.008703411223309622
4.330827067669173	0.008727901737415807
4.3508771929824555	0.008817586693419241
4.370927318295739	0.008953141507982158
4.390977443609023	0.009111716572949397
4.4110275689223055	0.009270043511043201
4.431077694235588	0.009406859480669768
4.451127819548872	0.009504507483196353
4.471177944862156	0.00954984226004608
4.491228070175438	0.009534653449471188
4.511278195488721	0.009455790047929595
4.531328320802005	0.009315106774778021
4.551378446115288	0.009119289317847388
4.571428571428571	0.008879558766814809
4.591478696741854	0.008611200962962586
4.611528822055138	0.008332810622665037
4.631578947368421	0.008065094047480284
4.651629072681704	0.007829077794551798
4.671679197994987	0.007643693502081077
4.69172932330827	0.007523003223576914
4.711779448621554	0.007473717148115581
4.731829573934837	0.007493857975099873
4.75187969924812	0.007573147476284212
4.771929824561403	0.007694996351814884
4.791979949874687	0.007839353593604418
4.81203007518797	0.00798553689650295
4.832080200501252	0.008114473980510552
4.852130325814536	0.008210196110634192
4.87218045112782	0.008260691277539096
4.8922305764411025	0.00825831020908882
4.912280701754385	0.008199896412206103
4.932330827067669	0.008086753338973485
4.9523809523809526	0.007924502889104295
4.972431077694235	0.00772283730541271
4.992481203007518	0.007495116635161409
5.012531328320802	0.0072577127073588515
5.032581453634085	0.007028957406809818
5.052631578947368	0.006827553607075626
5.072681704260651	0.006670415445840445
5.0927318295739346	0.006570170501525954
5.112781954887218	0.00653291142102446
5.132832080200501	0.0065569740243767
5.152882205513784	0.006633268452219739
5.172932330827067	0.00674705740555174
5.192982456140351	0.0068805070436163684
5.213032581453634	0.00701521686477311
5.233082706766917	0.007134217926947038
5.2531328320802	0.007223301389174741
5.273182957393484	0.007271777277938136
5.293233082706767	0.0072728377941823075
5.313283208020049	0.007223678020568288
5.333333333333333	0.007125474155100866
5.353383458646617	0.006983266633226739
5.3734335839598995	0.006805748787020482
5.393483709273182	0.006604916580504252
5.413533834586466	0.006395487900031594
5.4335839598997495	0.006193959469342281
5.453634085213032	0.006017169042074621
5.473684210526315	0.005880330432247182
5.493734335839599	0.005794756536887624
5.513784461152882	0.005765816051009306
5.533834586466165	0.005791842182212952
5.553884711779448	0.005864470373865043
5.5739348370927315	0.0059702900536276575
5.593984962406015	0.006093177006198235
5.614035087719298	0.00621657976589291
5.634085213032581	0.006325306104735125
5.654135338345864	0.006406698350779023
5.674185463659148	0.006451297567208486
5.694235588972431	0.006453157824970744
5.7142857142857135	0.006409948243630007
5.734335839598997	0.006322930969777312
5.754385964912281	0.0061968548983309096
5.774436090225564	0.006039762190737571
5.794486215538846	0.005862662975442861
5.81453634085213	0.0056789901715880685
5.834586466165414	0.005503710582439465
5.854636591478696	0.005351973602609443
5.874686716791979	0.0052372824039012
5.894736842105263	0.005169412964916279
5.9147869674185465	0.0051526084736287425
5.934837092731829	0.005184704728655837
5.954887218045112	0.005257576341648765
5.974937343358396	0.005358735339679973
5.994987468671679	0.005473471858300622
6.015037593984962	0.0055868896860509065
6.035087719298245	0.005685461399281651
6.0551378446115285	0.0057580330230106655
6.075187969924812	0.005796382703925791
6.095238095238095	0.005795480327680781
6.115288220551378	0.005753568115538282
6.135338345864661	0.005672136467706488
6.155388471177945	0.005555826120135853
6.175438596491228	0.005412249265091637
6.1954887218045105	0.005251684033415371
6.215538847117794	0.005086556541475479
6.235588972431078	0.004930593131737329
6.2556390977443606	0.004797536376301943
6.275689223057643	0.004699426909678446
6.295739348370927	0.004644689450596512
6.315789473684211	0.004636538504230786
6.335839598997493	0.004672304658432959
6.355889724310776	0.00474399071740299
6.37593984962406	0.004839837644111969
6.3959899749373434	0.00494630798485088
6.416040100250626	0.005049908964351412
6.436090225563909	0.005138549243513944
6.456140350877193	0.005202395709418885
6.476190476190476	0.005234339181167054
6.496240601503759	0.005230204085510416
6.516290726817042	0.005188807117299733
6.5363408521303255	0.0051119269879593915
6.556390977443609	0.00500420805539907
6.576441102756892	0.004872985330704649
6.596491228070175	0.004727982514547004
6.616541353383458	0.004580797570606166
6.636591478696742	0.004444064636761184
6.656641604010025	0.004330202553810408
6.6766917293233075	0.004249780832577464
6.696741854636591	0.004209769453048167
6.716791979949875	0.004212182516214679
6.7368421052631575	0.004253649555041764
6.75689223057644	0.004326119127880074
6.776942355889724	0.004418408241068177
6.796992481203008	0.004518027180082234
6.81704260651629	0.004612783716155945
6.837092731829573	0.004691938012773275
6.857142857142857	0.004746912237388921
6.87719298245614	0.004771666152202221
6.897243107769423	0.004762859829392044
6.917293233082706	0.0047198924558023445
6.93734335839599	0.004644866894622599
6.957393483709273	0.0045424946032202335
6.977443609022556	0.004419923355646065
6.997493734335839	0.0042864367046131415
7.017543859649122	0.004152939916426847
7.037593984962406	0.004031127326578917
7.057644110275689	0.003932258154785982
7.077694235588972	0.0038655999657388096
7.097744360902255	0.003836832158246574
7.117794486215539	0.003846910540889653
7.137844611528822	0.0038918594747338556
7.157894736842104	0.003963600143299007
7.177944862155388	0.00405147545537346
7.197994987468672	0.004143929125796819
7.2180451127819545	0.004229918187705123
7.238095238095237	0.004299895651095161
7.258145363408521	0.0043463964065463875
7.2781954887218046	0.0043643374705454934
7.298245614035087	0.0043511410147937845
7.31829573934837	0.0043067553348359305
7.338345864661654	0.004233612675178523
7.358395989974937	0.00413653096943962
7.37844611528822	0.004022536549656104
7.398496240601503	0.0039005530844645375
7.4185463659147866	0.0037808711309076535
7.43859649122807	0.003674301059023299
7.458646616541353	0.003590959116607299
7.478696741854636	0.0035387837281051263
7.498746867167919	0.003522106497785644
7.518796992481203	0.003540763125504755
7.538847117794486	0.003590125246980547
7.558897243107769	0.00366205339049041
7.578947368421052	0.0037463841045929183
7.598997493734336	0.0038324512831279284
7.619047619047619	0.00391030446387617
7.639097744360901	0.003971524829529759
7.659147869674185	0.004009696009460807
7.679197994987469	0.004020636766956419
7.6992481203007515	0.004002489824507631
7.719298245614034	0.003955728150158011
7.739348370927318	0.0038831073863618533
7.7593984962406015	0.0037895644473610103
7.779448621553884	0.0036820343522442713
7.799498746867167	0.00356912727844746
7.819548872180451	0.0034605805922404424
7.839598997493734	0.003366397723851028
7.859649122807017	0.0032956477425895164
7.8796992481203	0.0032550595921576144
7.8997493734335835	0.0032477609115276565
7.919799498746867	0.0032726208286707192
7.93984962406015	0.003324490247638832
7.959899749373433	0.003395245529975962
7.979949874686716	0.0034752209916873934
8.0	0.0035545800615501256


==> data/coherence_n_4_xi_1p1.dat <==
# time	coherence	k=1	xi=1.1
0.0	0.6884823604610073
0.020050125313283207	0.6880252839673148
0.040100250626566414	0.6866588744746698
0.06015037593984962	0.6843974731278148
0.08020050125313283	0.681264590001777
0.10025062656641603	0.6772923309783453
0.12030075187969924	0.6725206239196025
0.14035087719298245	0.6669962710804529
0.16040100250626566	0.6607718602119353
0.18045112781954886	0.6539045708499586
0.20050125313283207	0.6464549147154741
0.22055137844611528	0.6384854499155855
0.24060150375939848	0.6300595077671867
0.2606516290726817	0.6212399686859206
0.2807017543859649	0.612088119890552
0.3007518796992481	0.602662622920932
0.3208020050125313	0.5930186134513394
0.3408521303258145	0.5832069499116685
0.3609022556390977	0.5732736213153762
0.38095238095238093	0.5632593187192948
0.40100250626566414	0.5531991691528443
0.42105263157894735	0.5431226258486119
0.44110275689223055	0.5330535043247214
0.46115288220551376	0.523010150399456
0.48120300751879697	0.5130057235974436
0.5012531328320802	0.503048577629852
0.5213032581453634	0.4931427186593472
0.5413533834586466	0.48328832183012194
0.5614035087719298	0.47348228697231587
0.581453634085213	0.463718815385613
0.6015037593984962	0.45398999106989185
0.6215538847117794	0.4442863515996352
0.6416040100250626	0.43459743593377287
0.6616541353383458	0.42491229871753894
0.681704260651629	0.4152199829786067
0.7017543859649122	0.4055099454661099
0.7218045112781954	0.3957724311573839
0.7418546365914787	0.38599879560272404
0.7619047619047619	0.37618177574086986
0.7819548872180451	0.3663157115514648
0.8020050125313283	0.356396722373439
0.8220551378446115	0.34642284287052605
0.8421052631578947	0.3363941244282077
0.8621553884711779	0.3263127081837585
0.8822055137844611	0.31618287589158206
0.9022556390977443	0.30601108438689884
0.9223057644110275	0.29580598852509926
0.9423558897243107	0.28557845615360633
0.9624060150375939	0.27534157695356126
0.9824561403508771	0.26511066493119795
1.0025062656641603	0.2549032520264808
1.0225563909774436	0.2447390678427121
1.0426065162907268	0.23463999799928847
1.06265664160401	0.22463001119150774
1.0827067669172932	0.21473504282826508
1.1027568922305764	0.20498282123944073
1.1228070175438596	0.19540262104630501
1.1428571428571428	0.18602492756406996
1.162907268170426	0.17688099633617652
1.1829573934837092	0.16800229350384194
1.2030075187969924	0.15941980629698838
1.2230576441102756	0.15116321929960064
1.2431077694235588	0.14325996224132975
1.263157894736842	0.13573414978398043
1.2832080200501252	0.1286054535353933
1.3032581453634084	0.12188797069644132
1.3233082706766917	0.11558917991750946
1.3433583959899749	0.10970909840635987
1.363408521303258	0.10423976826131529
1.3834586466165413	0.09916519677797052
1.4035087719298245	0.09446184928299489
1.4235588972431077	0.09009974308003144
1.443609022556391	0.08604412378091557
1.463659147869674	0.08225763382723146
1.4837092731829573	0.07870282348411893
1.5037593984962405	0.0753448200599004
1.5238095238095237	0.07215396630405888
1.543859649122807	0.06910825821364518
1.5639097744360901	0.06619544170384592
1.5839598997493733	0.06341464859784099
1.6040100250626566	0.06077744807142733
1.6240601503759398	0.05830814926234556
1.644110275689223	0.05604311677278759
1.6641604010025062	0.05402878052531997
1.6842105263157894	0.05231800105589292
1.7042606516290726	0.05096459834282614
1.7243107769423558	0.05001627311308984
1.744360902255639	0.04950683503153838
1.7644110275689222	0.049449343035163115
1.7844611528822054	0.04983197880318875
1.8045112781954886	0.0506178535890817
1.8245614035087718	0.05174867559186509
1.844611528822055	0.053150990167914205
1.8646616541353382	0.054743206911296347
1.8847117794486214	0.05644193421459214
1.9047619047619047	0.05816684781001259
1.9248120300751879	0.059843968741268634
1.944862155388471	0.06140760284843324
1.9649122807017543	0.06280131271554043
1.9849624060150375	0.06397826034651358
2.0050125313283207	0.06490117082947491
2.025062656641604	0.06554207877514176
2.045112781954887	0.065881951183461
2.0651629072681703	0.06591023500411361
2.0852130325814535	0.06562435045102433
2.1052631578947367	0.06502913639345759
2.12531328320802	0.06413624716728895
2.145363408521303	0.062963497642063
2.1654135338345863	0.06153415325816555
2.1854636591478696	0.05987616280973651
2.2055137844611528	0.05802133338921594
2.225563909774436	0.05600444895188486
2.245614035087719	0.053862336556120036
2.2656641604010024	0.051632887915774806
2.2857142857142856	0.04935404912243006
2.305764411027569	0.04706279903246852
2.325814536340852	0.044794147517234754
2.345864661654135	0.04258019861316702
2.3659147869674184	0.04044933940776598
2.3859649122807016	0.03842563008695394
2.406015037593985	0.036528478386996965
2.426065162907268	0.034772675312451165
2.4461152882205512	0.033168841138909354
2.4661654135338344	0.031724277651555506
2.4862155388471177	0.03044414748244856
2.506265664160401	0.02933281608815339
2.526315789473684	0.028395115408262304
2.5463659147869673	0.02763724346403235
2.5664160401002505	0.027067024350410782
2.5864661654135337	0.026693338091333483
2.606516290726817	0.02652469764840311
2.6265664160401	0.026567180162326627
2.6466165413533833	0.02682214515545482
2.6666666666666665	0.02728429245597225
2.6867167919799497	0.027940545114448066
2.706766917293233	0.028769995579123728
2.726817042606516	0.02974483973007144
2.7468671679197993	0.03083198838488639
2.7669172932330826	0.03199496971917138
2.7869674185463658	0.03319579936002799
2.807017543859649	0.034396621852670894
2.827067669172932	0.03556104755658088
2.8471177944862154	0.036655188901462056
2.8671679197994986	0.03764843754811112
2.887218045112782	0.03851403239618724
2.907268170426065	0.03922946193525241
2.927318295739348	0.03977673319538973
2.9473684210526314	0.04014252881978286
2.9674185463659146	0.04031826555735075
2.987468671679198	0.040300062021390845
3.007518796992481	0.04008862041356222
3.0275689223057642	0.03968902544445545
3.0476190476190474	0.03911046333402995
3.0676691729323307	0.038365864129419516
3.087719298245614	0.03747147138345961
3.107769423558897	0.036446344377474196
3.1278195488721803	0.03531179957296713
3.1478696741854635	0.03409079999145769
3.1679197994987467	0.03280730400843553
3.18796992481203	0.03148558894271759
3.208020050125313	0.030149570116313484
3.2280701754385963	0.02882214281570857
3.2481203007518795	0.02752458232292758
3.2681704260651627	0.02627604450613605
3.288220551378446	0.02509321376557634
3.308270676691729	0.023990142683297647
3.3283208020050123	0.022978314416988152
3.3483709273182956	0.022066931829055128
3.3684210526315788	0.02126339703272806
3.388471177944862	0.020573897132848077
3.408521303258145	0.020003967766836526
3.4285714285714284	0.0195588810124345
3.4486215538847116	0.01924371414955588
3.468671679197995	0.019063011128329057
3.488721804511278	0.019020047091121674
3.508771929824561	0.01911582587617808
3.5288220551378444	0.019348039655578457
3.5488721804511276	0.019710253045123093
3.568922305764411	0.02019151857377043
3.588972431077694	0.02077650694160485
3.6090225563909772	0.021446099305131736
3.6290726817042605	0.02217829538779519
3.6491228070175437	0.022949264470387667
3.669172932330827	0.023734393944089643
3.68922305764411	0.024509242146634056
3.7092731829573933	0.025250352279663633
3.7293233082706765	0.025935919212610327
3.7493734335839597	0.02654631945100566
3.769423558897243	0.027064520819189024
3.789473684210526	0.027476387825152392
3.8095238095238093	0.02777089530905779
3.8295739348370925	0.02794025922731497
3.8496240601503757	0.027979990370310195
3.869674185463659	0.027888874763213115
3.889724310776942	0.027668883385245143
3.9097744360902253	0.027325013465804373
3.9298245614035086	0.026865063774913114
3.9498746867167918	0.02629934688309742
3.969924812030075	0.025640342261653785
3.989974937343358	0.02490229536822291
4.010025062656641	0.02410076964634476
4.030075187969924	0.02325216087775248
4.050125313283208	0.022373186816284273
4.0701754385964914	0.021480369695108074
4.090225563909774	0.02058953498599071
4.110275689223057	0.01971535616023103
4.130325814536341	0.018870980846223722
4.150375939849624	0.01806777646695246
4.170426065162907	0.01731523023015441
4.19047619047619	0.01662102631013849
4.2105263157894735	0.01599130059388132
4.230576441102757	0.015431041590299807
4.25062656641604	0.014944569797634501
4.270676691729323	0.01453599524281316
4.290726817042606	0.014209534498214854
4.31077694235589	0.013969574811327703
4.330827067669173	0.01382041184574138
4.3508771929824555	0.013765659419405121
4.370927318295739	0.013807421965752464
4.390977443609023	0.013945404667228696
4.4110275689223055	0.014176175367873982
4.431077694235588	0.014492761406088978
4.451127819548872	0.014884671024153036
4.471177944862156	0.015338313858163878
4.491228070175438	0.01583770735835401
4.511278195488721	0.01636532316547972
4.531328320802005	0.01690294461257851
4.551378446115288	0.017432449394152304
4.571428571428571	0.01793647575966995
4.591478696741854	0.018398962891328464
4.611528822055138	0.01880557379131627
4.631578947368421	0.01914401539849808
4.651629072681704	0.019404270496523855
4.671679197994987	0.01957875304817154
4.69172932330827	0.01966239515443493
4.711779448621554	0.01965267094755026
4.731829573934837	0.019549560698158736
4.75187969924812	0.01935545720625564
4.771929824561403	0.01907501599115307
4.791979949874687	0.01871495074255585
4.81203007518797	0.018283775856135113
4.832080200501252	0.01779149866931181
4.852130325814536	0.017249265359403514
4.87218045112782	0.016668966610720332
4.8922305764411025	0.016062812410470598
4.912280701754385	0.015442889984425513
4.932330827067669	0.014820725009095849
4.9523809523809526	0.014206873418726021
4.972431077694235	0.013610578118807464
4.992481203007518	0.013039529499325075
5.012531328320802	0.012499767798771147
5.032581453634085	0.011995756151179454
5.052631578947368	0.011530633996170797
5.072681704260651	0.011106632542537898
5.0927318295739346	0.01072560129338541
5.112781954887218	0.010389563491568289
5.132832080200501	0.010101195313923535
5.152882205513784	0.009864114706415593
5.172932330827067	0.009682876793523814
5.192982456140351	0.00956261048763394
5.213032581453634	0.009508300224144896
5.233082706766917	0.00952381236736821
5.2531328320802	0.009610861744612805
5.273182957393484	0.009768164658996575
5.293233082706767	0.009990990988525584
5.313283208020049	0.010271211543690803
5.333333333333333	0.010597791104268063
5.353383458646617	0.01095757212086354
5.3734335839598995	0.011336165805061074
5.393483709273182	0.011718803903317717
5.413533834586466	0.012091067431726492
5.4335839598997495	0.012439464751856357
5.453634085213032	0.012751866302358575
5.473684210526315	0.013017818047043543
5.493734335839599	0.013228757455663672
5.513784461152882	0.013378151553432754
5.533834586466165	0.013461570777166261
5.553884711779448	0.013476707203711361
5.5739348370927315	0.013423341856588318
5.593984962406015	0.013303263201944294
5.614035087719298	0.013120137336420716
5.634085213032581	0.01287932947632314
5.654135338345864	0.012587676022410425
5.674185463659148	0.01225320674097715
5.694235588972431	0.01188481769008354
5.7142857142857135	0.011491897906059475
5.734335839598997	0.011083917135029996
5.754385964912281	0.010669988599079456
5.774436090225564	0.010258430039209806
5.794486215538846	0.009856357137644819
5.81453634085213	0.009469353456632992
5.834586466165414	0.009101266219600971
5.854636591478696	0.008754173110420828
5.874686716791979	0.008428548916837152
5.894736842105263	0.008123633434865227
5.9147869674185465	0.007837969427162817
5.934837092731829	0.007570050038960239
5.954887218045112	0.007318995693652306
5.974937343358396	0.007085172607691093
5.994987468671679	0.00687066459081257
6.015037593984962	0.0066795108790884666
6.035087719298245	0.0065176242140123596
6.0551378446115285	0.00639231500360608
6.075187969924812	0.0063113911643739775
6.095238095238095	0.006281901381076987
6.115288220551378	0.0063087348055056985
6.135338345864661	0.00639341734503834
6.155388471177945	0.006533450875196987
6.175438596491228	0.0067223766478430175
6.1954887218045105	0.0069504861047283446
6.215538847117794	0.007205907315328869
6.235588972431078	0.007475758572145095
6.2556390977443606	0.007747152260571212
6.275689223057643	0.008007958927567942
6.295739348370927	0.008247334783344835
6.315789473684211	0.008456058751750777
6.335839598997493	0.008626731774856351
6.355889724310776	0.008753880781180777
6.37593984962406	0.00883399558231301
6.3959899749373434	0.008865514772602468
6.416040100250626	0.008848767897232865
6.436090225563909	0.008785875255564282
6.456140350877193	0.008680602831454833
6.476190476190476	0.008538167303949358
6.496240601503759	0.00836498465027224
6.516290726817042	0.008168355853840415
6.5363408521303255	0.007956085635372676
6.556390977443609	0.007736036349988904
6.576441102756892	0.007515630661827789
6.596491228070175	0.007301333535517767
6.616541353383458	0.007098164004071322
6.636591478696742	0.006909303794821799
6.656641604010025	0.006735874147556362
6.6766917293233075	0.006576936391114202
6.696741854636591	0.006429735755141321
6.716791979949875	0.006290161600881048
6.7368421052631575	0.006153357430487118
6.75689223057644	0.006014394784537576
6.776942355889724	0.005868930159715047
6.796992481203008	0.005713786195816319
6.81704260651629	0.005547425211053267
6.837092731829573	0.005370303624608117
6.857142857142857	0.00518510317299349
6.87719298245614	0.004996826202379807
6.897243107769423	0.004812717657944295
6.917293233082706	0.004641940506925245
6.93734335839599	0.004494901379372799
6.957393483709273	0.004382138255225857
6.977443609022556	0.004312796507558556
6.997493734335839	0.004292950357764517
7.017543859649122	0.004324265995372161
7.037593984962406	0.004403524278115643
7.057644110275689	0.004523200186907117
7.077694235588972	0.004672827536577148
7.097744360902255	0.004840615444676921
7.117794486215539	0.005014860351609105
7.137844611528822	0.005184948522006389
7.157894736842104	0.005341956364963086
7.177944862155388	0.005478950420307675
7.197994987468672	0.005591094917692752
7.2180451127819545	0.005675644567521225
7.238095238095237	0.005731866266630736
7.258145363408521	0.005760907332211428
7.2781954887218046	0.005765610742838767
7.298245614035087	0.005750267773029526
7.31829573934837	0.0057202941582495045
7.338345864661654	0.005681818039598699
7.358395989974937	0.005641178217718172
7.37844611528822	0.005604351234694579
7.398496240601503	0.0055763537828688
7.4185463659147866	0.005560695306562787
7.43859649122807	0.005558971046855627
7.458646616541353	0.0055706750157381935
7.478696741854636	0.005593272394805764
7.498746867167919	0.005622514365897288
7.518796992481203	0.005652928388835922
7.538847117794486	0.00567839241852064
7.558897243107769	0.005692706699667264
7.578947368421052	0.00569010176724365
7.598997493734336	0.005665651558082474
7.619047619047619	0.005615585365162519
7.639097744360901	0.005537507633800086
7.659147869674185	0.0054305411228979
7.679197994987469	0.005295409406384598
7.6992481203007515	0.005134471420555593
7.719298245614034	0.004951714929274919
7.739348370927318	0.004752707167354881
7.7593984962406015	0.004544488345811493
7.779448621553884	0.004335376056336009
7.799498746867167	0.004134627437207887
7.819548872180451	0.003951890460087642
7.839598997493734	0.0037963885235288907
7.859649122807017	0.0036758567843717164
7.8796992481203	0.003595398399876805
7.8997493734335835	0.0035565945171619744
7.919799498746867	0.003557238991162946
7.93984962406015	0.003591869419201262
7.959899749373433	0.0036529247325294543
7.979949874686716	0.0037321257235717795
8.0	0.003821692273942329


==> data/coherence_n_4_xi_1p2.dat <==
# time	coherence	k=1	xi=1.2
0.0	0.6374077072790613
0.020050125313283207	0.6370521056539903
0.040100250626566414	0.6359887820237191
0.06015037593984962	0.6342280992988624
0.08020050125313283	0.6317870623070708
0.10025062656641603	0.628688927171548
0.12030075187969924	0.6249626728428473
0.14035087719298245	0.6206423522159176
0.16040100250626566	0.6157663439172206
0.18045112781954886	0.6103765286015108
0.20050125313283207	0.6045174153560691
0.22055137844611528	0.5982352445258745
0.24060150375939848	0.5915770929535654
0.2606516290726817	0.5845900063308584
0.2807017543859649	0.5773201811892356
0.3007518796992481	0.5698122161604542
0.3208020050125313	0.5621084486841152
0.3408521303258145	0.5542483895189058
0.3609022556390977	0.5462682634192978
0.38095238095238093	0.5382006603557893
0.40100250626566414	0.5300742978513555
0.42105263157894735	0.5219138915213516
0.44110275689223055	0.5137401278478373
0.46115288220551376	0.5055697306694377
0.48120300751879697	0.49741561086728464
0.5012531328320802	0.4892870872904802
0.5213032581453634	0.4811901660785542
0.5413533834586466	0.47312786517156175
0.5614035087719298	0.46510057090348345
0.581453634085213	0.45710641409381914
0.6015037593984962	0.44914165392199035
0.6215538847117794	0.4412010590233687
0.6416040100250626	0.4332782766170141
0.6616541353383458	0.42536618199930115
0.681704260651629	0.41745720235238204
0.7017543859649122	0.40954361046435644
0.7218045112781954	0.40161778558652583
0.7418546365914787	0.3936724402139445
0.7619047619047619	0.38570081302563564
0.7819548872180451	0.3776968295206064
0.8020050125313283	0.3696552329988136
0.8220551378446115	0.3615716894292612
0.8421052631578947	0.35344287038903305
0.8621553884711779	0.3452665186199667
0.8822055137844611	0.33704150081197054
0.9022556390977443	0.3287678519690372
0.9223057644110275	0.3204468151437208
0.9423558897243107	0.31208087945036983
0.9624060150375939	0.303673818117001
0.9824561403508771	0.29523072696135894
1.0025062656641603	0.28675806214808286
1.0225563909774436	0.27826367449050654
1.0426065162907268	0.2697568360042801
1.06265664160401	0.261248253012984
1.0827067669172932	0.2527500589604322
1.1027568922305764	0.24427577930964894
1.1228070175438596	0.23584026060250568
1.1428571428571428	0.22745955600067144
1.162907268170426	0.21915076049569743
1.1829573934837092	0.2109317905148352
1.2030075187969924	0.2028211048933583
1.2230576441102756	0.19483736714925648
1.2431077694235588	0.1869990526726168
1.263157894736842	0.17932400878358545
1.2832080200501252	0.17182898051489656
1.3032581453634084	0.1645291202493463
1.3233082706766917	0.15743750468377385
1.3433583959899749	0.15056468755682448
1.363408521303258	0.1439183205830312
1.3834586466165413	0.13750287739032177
1.4035087719298245	0.13131951525091684
1.4235588972431077	0.12536610643446547
1.443609022556391	0.1196374647929259
1.463659147869674	0.11412578385688801
1.4837092731829573	0.1088212909677865
1.5037593984962405	0.10371310896813284
1.5238095238095237	0.09879030416959819
1.543859649122807	0.0940430880451882
1.5639097744360901	0.08946413105230668
1.5839598997493733	0.08504993973329773
1.6040100250626566	0.08080224066063828
1.6240601503759398	0.07672930280476042
1.644110275689223	0.07284710738008161
1.6641604010025062	0.06918023374757591
1.6842105263157894	0.06576226540778798
1.7042606516290726	0.0626354331485315
1.7243107769423558	0.05984912474755985
1.744360902255639	0.057456860752366466
1.7644110275689222	0.055511466464130445
1.7844611528822054	0.05405857388468296
1.8045112781954886	0.05312927675887205
1.8245614035087718	0.052733502822271815
1.844611528822055	0.05285597294355741
1.8646616541353382	0.053456067069789885
1.8847117794486214	0.05447162988941213
1.9047619047619047	0.05582544068319386
1.9248120300751879	0.05743248146814257
1.944862155388471	0.059206423212905486
1.9649122807017543	0.06106450166817429
1.9849624060150375	0.06293066537993526
2.0050125313283207	0.06473729408162666
2.025062656641604	0.06642591317886276
2.045112781954887	0.06794728712770239
2.0651629072681703	0.06926117050789489
2.0852130325814535	0.0703358929636487
2.1052631578947367	0.0711478761688289
2.12531328320802	0.07168112968302652
2.145363408521303	0.07192674229321284
2.1654135338345863	0.07188236938447402
2.1854636591478696	0.07155170957625713
2.2055137844611528	0.07094396154811
2.225563909774436	0.07007325233602271
2.245614035087719	0.06895803007711651
2.2656641604010024	0.06762041653816474
2.2857142857142856	0.06608551750526227
2.305764411027569	0.06438069222310283
2.325814536340852	0.06253478668338462
2.345864661654135	0.06057733988360563
2.3659147869674184	0.05853777741196097
2.3859649122807016	0.056444612947013105
2.406015037593985	0.05432468533236841
2.426065162907268	0.052202466228036024
2.4461152882205512	0.05009947986963435
2.4661654135338344	0.04803388056084549
2.4862155388471177	0.04602023323035243
2.506265664160401	0.044069535843114314
2.526315789473684	0.04218950855732644
2.5463659147869673	0.04038515350550413
2.5664160401002505	0.03865956282224106
2.5864661654135337	0.037014924153052055
2.606516290726817	0.03545364568866751
2.6265664160401	0.03397949898591971
2.6466165413533833	0.03259865772387536
2.6666666666666665	0.03132049286112308
2.6867167919799497	0.0301579691219218
2.706766917293233	0.02912747943326266
2.726817042606516	0.02824796830587937
2.7468671679197993	0.02753925922453219
2.7669172932330826	0.027019643114743284
2.7869674185463658	0.026703006330757274
2.807017543859649	0.0265960166956418
2.827067669172932	0.026696018035896787
2.8471177944862154	0.026990182435014828
2.8671679197994986	0.027456126154497697
2.887218045112782	0.028063763750841544
2.907268170426065	0.02877787248393923
2.927318295739348	0.029560784077273156
2.9473684210526314	0.030374769905815908
2.9674185463659146	0.03118390783369191
2.987468671679198	0.03195540360734612
3.007518796992481	0.032660444116927444
3.0275689223057642	0.0332746937612985
3.0476190476190474	0.03377853726726726
3.0676691729323307	0.03415714786947477
3.087719298245614	0.034400433774505
3.107769423558897	0.03450289465803959
3.1278195488721803	0.03446340490167157
3.1478696741854635	0.03428493052457429
3.1679197994987467	0.033974180925145175
3.18796992481203	0.03354119342313563
3.208020050125313	0.032998847423053604
3.2280701754385963	0.032362305493080036
3.2481203007518795	0.031648380886058036
3.2681704260651627	0.030874835428567997
3.288220551378446	0.030059618815567703
3.308270676691729	0.02922007052341533
3.3283208020050123	0.0283721185014763
3.3483709273182956	0.02752952306624794
3.3684210526315788	0.026703227017591202
3.388471177944862	0.025900879619777634
3.408521303258145	0.025126598188535354
3.4285714285714284	0.024381013710900595
3.4486215538847116	0.023661617010890715
3.468671679197995	0.022963384820222837
3.488721804511278	0.02227962942207092
3.508771929824561	0.021602990139819863
3.5288220551378444	0.02092647527090714
3.5488721804511276	0.020244469127333832
3.568922305764411	0.019553635678163348
3.588972431077694	0.01885367021695227
3.6090225563909772	0.0181478657046637
3.6290726817042605	0.01744346477618009
3.6491228070175437	0.016751758225645785
3.669172932330827	0.016087866232680957
3.68922305764411	0.015470106666382825
3.7092731829573933	0.01491883498204344
3.7293233082706765	0.014454669098952554
3.7493734335839597	0.014096135928258865
3.769423558897243	0.013857011731679688
3.789473684210526	0.013743905489820688
3.8095238095238093	0.013754773271823695
3.8295739348370925	0.01387887327670779
3.8496240601503757	0.0140981947873695
3.869674185463659	0.014389889703570927
3.889724310776942	0.014729002363903421
3.9097744360902253	0.015090902241608434
3.9298245614035086	0.015453111925684247
3.9498746867167918	0.015796488991689644
3.969924812030075	0.016105869389422715
3.989974937343358	0.016370320122515852
4.010025062656641	0.01658312812191749
4.030075187969924	0.0167416115788539
4.050125313283208	0.01684680174241473
4.0701754385964914	0.01690301511453719
4.090225563909774	0.016917319082214683
4.110275689223057	0.016898887483663045
4.130325814536341	0.016858245801186028
4.150375939849624	0.0168064183461955
4.170426065162907	0.016754010888067356
4.19047619047619	0.016710288219713817
4.2105263157894735	0.01668233024671151
4.230576441102757	0.016674362728814323
4.25062656641604	0.016687350972074338
4.270676691729323	0.016718913484154215
4.290726817042606	0.01676356401307317
4.31077694235589	0.016813238483645743
4.330827067669173	0.016858023800502126
4.3508771929824555	0.016886988246654203
4.370927318295739	0.01688901886439242
4.390977443609023	0.016853592700469922
4.4110275689223055	0.016771436273897513
4.431077694235588	0.016635052969016625
4.451127819548872	0.01643911688345566
4.471177944862156	0.016180743050055783
4.491228070175438	0.01585964901514783
4.511278195488721	0.015478223260615188
4.531328320802005	0.01504151340747502
4.551378446115288	0.014557142421478295
4.571428571428571	0.014035154411939657
4.591478696741854	0.01348778291796913
4.611528822055138	0.012929123829980332
4.631578947368421	0.012374683352923995
4.651629072681704	0.01184076239922487
4.671679197994987	0.011343640534264078
4.69172932330827	0.010898547789255962
4.711779448621554	0.0105184738714542
4.731829573934837	0.0102129607018936
4.75187969924812	0.009987124086101262
4.771929824561403	0.009841188977658233
4.791979949874687	0.00977073931657486
4.81203007518797	0.009767682976909844
4.832080200501252	0.009821709010830414
4.852130325814536	0.00992188748313585
4.87218045112782	0.010058081971886297
4.8922305764411025	0.010221966094058184
4.912280701754385	0.010407574292449267
4.932330827067669	0.010611416530824142
4.9523809523809526	0.01083223537774155
4.972431077694235	0.011070498667226428
4.992481203007518	0.011327721806767102
5.012531328320802	0.011605712634202047
5.032581453634085	0.011905830233266338
5.052631578947368	0.01222834300508484
5.072681704260651	0.012571955580544707
5.0927318295739346	0.012933547692918082
5.112781954887218	0.01330813511828357
5.132832080200501	0.013689030983233947
5.152882205513784	0.014068162646810005
5.172932330827067	0.0144364888177601
5.192982456140351	0.014784462893761298
5.213032581453634	0.015102497825950759
5.233082706766917	0.01538140044347985
5.2531328320802	0.015612755405469587
5.273182957393484	0.01578924873139878
5.293233082706767	0.01590492763794214
5.313283208020049	0.015955397495737093
5.333333333333333	0.015937958825102638
5.353383458646617	0.015851688051142915
5.3734335839598995	0.015697465804742277
5.393483709273182	0.015477956213368883
5.413533834586466	0.015197540093687938
5.4335839598997495	0.014862204307988278
5.453634085213032	0.01447938882123145
5.473684210526315	0.01405779224582359
5.493734335839599	0.013607135993059408
5.513784461152882	0.013137886843507607
5.533834586466165	0.012660938270836569
5.553884711779448	0.01218725294781778
5.5739348370927315	0.01172747342782609
5.593984962406015	0.01129151575499395
5.614035087719298	0.010888171616371742
5.634085213032581	0.010524756769117082
5.654135338345864	0.010206852677385973
5.674185463659148	0.009938188558908325
5.694235588972431	0.00972069704817931
5.7142857142857135	0.009554747489560625
5.734335839598997	0.00943952272417055
5.754385964912281	0.00937347029312717
5.774436090225564	0.0093547399420243
5.794486215538846	0.00938152302816801
5.81453634085213	0.009452234128135919
5.834586466165414	0.00956551239843912
5.854636591478696	0.009720059469629352
5.874686716791979	0.009914362683278421
5.894736842105263	0.010146371176582526
5.9147869674185465	0.010413195042545854
5.934837092731829	0.010710885649653583
5.954887218045112	0.011034332836089587
5.974937343358396	0.011377288982777753
5.994987468671679	0.011732507693662988
6.015037593984962	0.012091970367583556
6.035087719298245	0.012447168358163235
6.0551378446115285	0.012789409969492314
6.075187969924812	0.013110127237833464
6.095238095238095	0.01340116448718193
6.115288220551378	0.013655037113819754
6.135338345864661	0.01386515406437076
6.155388471177945	0.014026000897308991
6.175438596491228	0.014133282413957515
6.1954887218045105	0.014184025002016709
6.215538847117794	0.01417663940807309
6.235588972431078	0.01411094490358545
6.2556390977443606	0.013988155914742674
6.275689223057643	0.013810832245098603
6.295739348370927	0.013582794091761915
6.315789473684211	0.013309003195662757
6.335839598997493	0.01299541171680522
6.355889724310776	0.012648780878336449
6.37593984962406	0.012276472197070886
6.3959899749373434	0.01188621537869287
6.416040100250626	0.011485858877316344
6.436090225563909	0.011083111828108817
6.456140350877193	0.010685289528573377
6.476190476190476	0.010299078483168255
6.496240601503759	0.009930340434853841
6.516290726817042	0.009583976406584508
6.5363408521303255	0.009263869962123642
6.556390977443609	0.008972922283390642
6.576441102756892	0.008713179886130505
6.596491228070175	0.00848604016540578
6.616541353383458	0.008292503470773403
6.636591478696742	0.008133427119246075
6.656641604010025	0.008009730531913544
6.6766917293233075	0.007922504238021773
6.696741854636591	0.007872989654815513
6.716791979949875	0.007862420146630158
6.7368421052631575	0.007891743232848785
6.75689223057644	0.007961272636804073
6.776942355889724	0.008070338773465963
6.796992481203008	0.008217009697825697
6.81704260651629	0.008397938761526468
6.837092731829573	0.008608365101087624
6.857142857142857	0.008842259425381062
6.87719298245614	0.009092581643520411
6.897243107769423	0.009351604953489415
6.917293233082706	0.009611262571862476
6.93734335839599	0.009863483234382459
6.957393483709273	0.010100494078742325
6.977443609022556	0.010315080375245856
6.997493734335839	0.01050079909291113
7.017543859649122	0.010652147486820926
7.037593984962406	0.01076468964283052
7.057644110275689	0.010835144168889973
7.077694235588972	0.010861435768213445
7.097744360902255	0.010842712740914046
7.117794486215539	0.01077933180877357
7.137844611528822	0.01067281114782835
7.157894736842104	0.010525752189265656
7.177944862155388	0.010341730637852554
7.197994987468672	0.010125157300139746
7.2180451127819545	0.009881109798706683
7.238095238095237	0.0096151372291653
7.258145363408521	0.009333041454530096
7.2781954887218046	0.009040641215098155
7.298245614035087	0.008743528624473544
7.31829573934837	0.008446831721268875
7.338345864661654	0.008155000982000402
7.358395989974937	0.00787164095533152
7.37844611528822	0.007599409011894566
7.398496240601503	0.0073400001860377964
7.4185463659147866	0.007094229490670889
7.43859649122807	0.006862211495146538
7.458646616541353	0.006643623322500885
7.478696741854636	0.006438024392068951
7.498746867167919	0.006245196610271671
7.518796992481203	0.0060654634307253045
7.538847117794486	0.005899944707577232
7.558897243107769	0.005750705310054058
7.578947368421052	0.005620758649230867
7.598997493734336	0.005513893785955985
7.619047619047619	0.005434311702211932
7.639097744360901	0.00538608832094576
7.659147869674185	0.005372528949560694
7.679197994987469	0.005395528296509959
7.6992481203007515	0.005455076322226364
7.719298245614034	0.005549028418853231
7.739348370927318	0.005673187887853707
7.7593984962406015	0.005821660363818235
7.779448621553884	0.005987376476231054
7.799498746867167	0.006162664180700132
7.819548872180451	0.006339778289795443
7.839598997493734	0.006511336994554699
7.859649122807017	0.006670652011003252
7.8796992481203	0.00681196123658236
7.8997493734335835	0.006930581465663918
7.919799498746867	0.007022998771824045
7.93984962406015	0.0070869103522870295
7.959899749373433	0.007121226938750788
7.979949874686716	0.007126040713297804
8.0	0.007102560439622661


==> data/coherence_n_8.dat <==
# time	coherence	k=1
# 
0.00000000	0.88132319
0.05012531	0.87692391
0.10025063	0.86407238
0.15037594	0.84375615
0.20050125	0.81746098
0.25062657	0.78696656
0.30075188	0.75412172
0.35087719	0.72063966
0.40100251	0.68794347
0.45112782	0.65707660
0.50125313	0.62867723
0.55137845	0.60300399
0.60150376	0.57999575
0.65162907	0.55934848
0.70175439	0.54059669
0.75187970	0.52319129
0.80200501	0.50656952
0.85213033	0.49021404
0.90225564	0.47369915
0.95238095	0.45672165
1.00250627	0.43911467
1.05263158	0.42084417
1.10275689	0.40198977
1.15288221	0.38271423
1.20300752	0.36322705
1.25313283	0.34374861
1.30325815	0.32447992
1.35338346	0.30558159
1.40350877	0.28716303
1.45363409	0.26928125
1.50375940	0.25194687
1.55388471	0.23513478
1.60401003	0.21879668
1.65413534	0.20287376
1.70426065	0.18730819
1.75438596	0.17205326
1.80451128	0.15708229
1.85463659	0.14239701
1.90476190	0.12803590
1.95488722	0.11408325
2.00501253	0.10067874
2.05513784	0.08802739
2.10526316	0.07640705
2.15538847	0.06616597
2.20551378	0.05769156
2.25563910	0.05131867
2.30576441	0.04716453
2.35588972	0.04497200
2.40601504	0.04412465
2.45614035	0.04386188
2.50626566	0.04351753
2.55639098	0.04264372
2.60651629	0.04103164
2.65664160	0.03868830
2.70676692	0.03580322
2.75689223	0.03271071
2.80701754	0.02983390
2.85714286	0.02758456
2.90726817	0.02621028
2.95739348	0.02566249
3.00751880	0.02561497
3.05764411	0.02563569
3.10776942	0.02536676
3.15789474	0.02461855
3.20802005	0.02339024
3.25814536	0.02185216
3.30827068	0.02030046
3.35839599	0.01906903
3.40852130	0.01838914
3.45864662	0.01825856
3.50877193	0.01844137
3.55889724	0.01860905
3.60902256	0.01849431
3.65914787	0.01797248
3.70927318	0.01707954
3.75939850	0.01599315
3.80952381	0.01497986
3.85964912	0.01429454
3.90977444	0.01404798
3.95989975	0.01413676
4.01002506	0.01431407
4.06015038	0.01433291
4.11027569	0.01404910
4.16040100	0.01345843
4.21052632	0.01268921
4.26065163	0.01195876
4.31077694	0.01148395
4.36090226	0.01136091
4.41102757	0.01150066
4.46115288	0.01169232
4.51127820	0.01172926
4.56140351	0.01149783
4.61152882	0.01100821
4.66165414	0.01038528
4.71177945	0.00982452
4.76190476	0.00950392
4.81203008	0.00947716
4.86215539	0.00963666
4.91228070	0.00979095
4.96240602	0.00977641
5.01253133	0.00952430
5.06265664	0.00907789
5.11278195	0.00857461
5.16290727	0.00819151
5.21303258	0.00805146
5.26315789	0.00814029
5.31328321	0.00831855
5.36340852	0.00841712
5.41353383	0.00832500
5.46365915	0.00802820
5.51378446	0.00760985
5.56390977	0.00721899
5.61403509	0.00700105
5.66416040	0.00700721
5.71428571	0.00715728
5.76441103	0.00730018
5.81453634	0.00730654
5.86466165	0.00712479
5.91478697	0.00679524
5.96491228	0.00643387
6.01503759	0.00618291
6.06516291	0.00612913
6.11528822	0.00624160
6.16541353	0.00639660
6.21553885	0.00646213
6.26566416	0.00636449
6.31578947	0.00611301
6.36591479	0.00579419
6.41604010	0.00553678
6.46616541	0.00544321
6.51629073	0.00551855
6.56641604	0.00566740
6.61654135	0.00576387
6.66666667	0.00572247
6.71679198	0.00553105
6.76691729	0.00525232
6.81704261	0.00499933
6.86716792	0.00487918
6.91729323	0.00492171
6.96741855	0.00505686
7.01754386	0.00516875
7.06766917	0.00516683
7.11779449	0.00502455
7.16791980	0.00478625
7.21804511	0.00454970
7.26817043	0.00441966
7.31829574	0.00444048
7.36842105	0.00456208
7.41854637	0.00467980
7.46867168	0.00470257
7.51879699	0.00459480
7.56892231	0.00438717
7.61904762	0.00416439
7.66917293	0.00402675
7.71929825	0.00402794
7.76942356	0.00413407
7.81954887	0.00425145
7.86967419	0.00429074
7.91979950	0.00421086
7.96992481	0.00403241
8.02005013	0.00382909
8.07017544	0.00369490
8.12030075	0.00368721
8.17042607	0.00378310
8.22055138	0.00389845
8.27067669	0.00394732
8.32080201	0.00388594
8.37092732	0.00372788
8.42105263	0.00353802
8.47117794	0.00340458
8.52130326	0.00338700
8.57142857	0.00347117
8.62155388	0.00358150
8.67167920	0.00363587
8.72180451	0.00358944
8.77192982	0.00345084
8.82205514	0.00327784
8.87218045	0.00315264
8.92230576	0.00313378
8.97243108	0.00321207
9.02255639	0.00331858
9.07268170	0.00337544
9.12280702	0.00333824
9.17293233	0.00321245
9.22305764	0.00305036
9.27318296	0.00292912
9.32330827	0.00290631
9.37343358	0.00297680
9.42355890	0.00307751
9.47368421	0.00313466
9.52380952	0.00310491
9.57393484	0.00299173
9.62406015	0.00284313
9.67418546	0.00273134
9.72431078	0.00271127
9.77443609	0.00277914
9.82456140	0.00287605
9.87468672	0.00293231
9.92481203	0.00290647
9.97493734	0.00280108
10.02506266	0.00266090
10.07518797	0.00255416
10.12531328	0.00253353
10.17543860	0.00259654
10.22556391	0.00268803
10.27568922	0.00274209
10.32581454	0.00271936
10.37593985	0.00262211
10.42606516	0.00249261
10.47619048	0.00239525
10.52631579	0.00237933
10.57644110	0.00244171
10.62656642	0.00252978
10.67669173	0.00258128
10.72681704	0.00255938
10.77694236	0.00246674
10.82706767	0.00234379
10.87719298	0.00225176
10.92731830	0.00223720
10.97744361	0.00229664
11.02756892	0.00237983
11.07769424	0.00242792
11.12781955	0.00240664
11.17794486	0.00231931
11.22807018	0.00220503
11.27819549	0.00212191
11.32832080	0.00211290
11.37844612	0.00217278
11.42857143	0.00225279
11.47869674	0.00229743
11.52882206	0.00227521
11.57894737	0.00219056
11.62907268	0.00208158
11.67919799	0.00200381
11.72932331	0.00199722
11.77944862	0.00205529
11.82957393	0.00213082
11.87969925	0.00217145
11.92982456	0.00214842
11.97994987	0.00206738
12.03007519	0.00196572
12.08020050	0.00189636
12.13032581	0.00189554
12.18045113	0.00195444
12.23057644	0.00202686
12.28070175	0.00206353
12.33082707	0.00203859
12.38095238	0.00195910
12.43107769	0.00186203
12.48120301	0.00179798
12.53132832	0.00180007
12.58145363	0.00185772
12.63157895	0.00192589
12.68170426	0.00195825
12.73182957	0.00193174
12.78195489	0.00185489
12.83208020	0.00176433
12.88220551	0.00170824
12.93233083	0.00171594
12.98245614	0.00177436
13.03258145	0.00183932
13.08270677	0.00186743
13.13283208	0.00183852
13.18295739	0.00176269
13.23308271	0.00167634
13.28320802	0.00162552
13.33333333	0.00163626
13.38345865	0.00169359
13.43358396	0.00175436
13.48370927	0.00177805
13.53383459	0.00174723
13.58395990	0.00167359
13.63408521	0.00159331
13.68421053	0.00155004
13.73433584	0.00156599
13.78446115	0.00162375
13.83458647	0.00168110
13.88471178	0.00170039
13.93483709	0.00166702
13.98496241	0.00159424
14.03508772	0.00151808
14.08521303	0.00148000
14.13533835	0.00149886
14.18546366	0.00155541
14.23558897	0.00160854
14.28571429	0.00162341
14.33583960	0.00158810
14.38596491	0.00151739
14.43609023	0.00144711
14.48621554	0.00141619
14.53634085	0.00143967
14.58646617	0.00149613
14.63659148	0.00154557
14.68671679	0.00155604
14.73684211	0.00151826
14.78696742	0.00144853
14.83709273	0.00138243
14.88721805	0.00135657
14.93734336	0.00138262
14.98746867	0.00143756
15.03759398	0.00148272
15.08771930	0.00148888
15.13784461	0.00144934
15.18796992	0.00138182
15.23809524	0.00132153
15.28822055	0.00130241
15.33834586	0.00133236
15.38847118	0.00138659
15.43859649	0.00142782
15.48872180	0.00142967
15.53884712	0.00138792
15.58897243	0.00132168
15.63909774	0.00126572
15.68922306	0.00125144
15.73934837	0.00128346
15.78947368	0.00133577
15.83959900	0.00137264
15.88972431	0.00137039
15.93984962	0.00132723
15.98997494	0.00126349
16.04010025	0.00121336
16.09022556	0.00120533
16.14035088	0.00124041
16.19047619	0.00129136
16.24060150	0.00132412
16.29072682	0.00131776
16.34085213	0.00127280
16.39097744	0.00121075
16.44110276	0.00116510
16.49122807	0.00116159
16.54135338	0.00119812
16.59147870	0.00124671
16.64160401	0.00127507
16.69172932	0.00126492
16.74185464	0.00121900
16.79197995	0.00115986
16.84210526	0.00112006
16.89223058	0.00112220
16.94235589	0.00116090
16.99248120	0.00120751
17.04260652	0.00123164
17.09273183	0.00121768
17.14285714	0.00117048
17.19298246	0.00111350
17.24310777	0.00107829
17.29323308	0.00108450
17.34335840	0.00112396
17.39348371	0.00116777
17.44360902	0.00118755
17.49373434	0.00117019
17.54385965	0.00112259
17.59398496	0.00106896
17.64411028	0.00103955
17.69423559	0.00105072
17.74436090	0.00109142
17.79448622	0.00113270
17.84461153	0.00114823
17.89473684	0.00112746
17.94486216	0.00107917
17.99498747	0.00102819
18.04511278	0.00100340
18.09523810	0.00101807
18.14536341	0.00105880
18.19548872	0.00109690
18.24561404	0.00110819
18.29573935	0.00108451
18.34586466	0.00103644
18.39598997	0.00098925
18.44611529	0.00097011
18.49624060	0.00098894
18.54636591	0.00103000
18.59649123	0.00106510
18.64661654	0.00107224
18.69674185	0.00104563
18.74686717	0.00099752
18.79699248	0.00095345
18.84711779	0.00093882
18.89724311	0.00096047
18.94736842	0.00100084
18.99749373	0.00103247
19.04761905	0.00103557
19.09774436	0.00100661
19.14786967	0.00095939
19.19799499	0.00091948
19.24812030	0.00091023
19.29824561	0.00093515
19.34837093	0.00097501
19.39849624	0.00100328
19.44862155	0.00100242
19.49874687	0.00097111
19.54887218	0.00092451
19.59899749	0.00088812
19.64912281	0.00088314
19.69924812	0.00091012
19.74937343	0.00094860
19.79949875	0.00097321
19.84962406	0.00096861
19.89974937	0.00093558
19.94987469	0.00089053
20.00000000	0.00085861


==> data/initial_coherences.dat <==
# xi N=2, N=4, N=8, N=16, N=32
  0.000000	  0.000000	  0.000000	  0.000000	  0.000000	  0.000000
  0.003344	  0.001672	  0.002465	  0.002906	  0.003129	  0.003238
  0.006689	  0.003344	  0.004933	  0.005815	  0.006260	  0.006478
  0.010033	  0.005017	  0.007404	  0.008726	  0.009392	  0.009718
  0.013378	  0.006689	  0.009877	  0.011639	  0.012525	  0.012958
  0.016722	  0.008361	  0.012353	  0.014555	  0.015661	  0.016199
  0.020067	  0.010033	  0.014831	  0.017473	  0.018797	  0.019441
  0.023411	  0.011705	  0.017312	  0.020393	  0.021934	  0.022683
  0.026756	  0.013377	  0.019796	  0.023316	  0.025073	  0.025926
  0.030100	  0.015048	  0.022282	  0.026240	  0.028213	  0.029168
  0.033445	  0.016720	  0.024771	  0.029167	  0.031353	  0.032411
  0.036789	  0.018392	  0.027262	  0.032096	  0.034495	  0.035654
  0.040134	  0.020063	  0.029756	  0.035027	  0.037637	  0.038897
  0.043478	  0.021734	  0.032253	  0.037960	  0.040781	  0.042139
  0.046823	  0.023405	  0.034751	  0.040894	  0.043924	  0.045381
  0.050167	  0.025076	  0.037253	  0.043831	  0.047069	  0.048623
  0.053512	  0.026746	  0.039756	  0.046769	  0.050214	  0.051865
  0.056856	  0.028417	  0.042263	  0.049709	  0.053359	  0.055105
  0.060201	  0.030087	  0.044771	  0.052651	  0.056505	  0.058346
  0.063545	  0.031757	  0.047282	  0.055594	  0.059650	  0.061585
  0.066890	  0.033426	  0.049795	  0.058539	  0.062796	  0.064823
  0.070234	  0.035095	  0.052311	  0.061485	  0.065942	  0.068061
  0.073579	  0.036764	  0.054829	  0.064433	  0.069088	  0.071298
  0.076923	  0.038433	  0.057349	  0.067382	  0.072234	  0.074533
  0.080268	  0.040101	  0.059872	  0.070332	  0.075380	  0.077767
  0.083612	  0.041770	  0.062396	  0.073284	  0.078526	  0.081000
  0.086957	  0.043437	  0.064923	  0.076236	  0.081671	  0.084231
  0.090301	  0.045105	  0.067453	  0.079190	  0.084816	  0.087461
  0.093645	  0.046772	  0.069984	  0.082146	  0.087960	  0.090690
  0.096990	  0.048438	  0.072518	  0.085102	  0.091104	  0.093916
  0.100334	  0.050104	  0.075054	  0.088059	  0.094247	  0.097141
  0.103679	  0.051770	  0.077592	  0.091017	  0.097389	  0.100384
  0.107023	  0.053435	  0.080132	  0.093976	  0.100531	  0.103637
  0.110368	  0.055100	  0.082674	  0.096935	  0.103671	  0.106889
  0.113712	  0.056765	  0.085218	  0.099896	  0.106811	  0.110142
  0.117057	  0.058428	  0.087764	  0.102857	  0.109950	  0.113393
  0.120401	  0.060092	  0.090313	  0.105819	  0.113087	  0.116645
  0.123746	  0.061755	  0.092863	  0.108781	  0.116223	  0.119895
  0.127090	  0.063417	  0.095416	  0.111744	  0.119358	  0.123146
  0.130435	  0.065079	  0.097970	  0.114707	  0.122491	  0.126395
  0.133779	  0.066740	  0.100527	  0.117671	  0.125623	  0.129643
  0.137124	  0.068401	  0.103085	  0.120635	  0.128754	  0.132891
  0.140468	  0.070062	  0.105645	  0.123599	  0.131882	  0.136137
  0.143813	  0.071721	  0.108207	  0.126564	  0.135009	  0.139383
  0.147157	  0.073380	  0.110771	  0.129528	  0.138135	  0.142627
  0.150502	  0.075039	  0.113337	  0.132493	  0.141258	  0.145870
  0.153846	  0.076696	  0.115905	  0.135458	  0.144379	  0.149111
  0.157191	  0.078354	  0.118474	  0.138423	  0.147498	  0.152351
  0.160535	  0.080010	  0.121046	  0.141388	  0.150616	  0.155589
  0.163880	  0.081666	  0.123619	  0.144352	  0.153731	  0.158825
  0.167224	  0.083321	  0.126194	  0.147316	  0.156843	  0.162060
  0.170569	  0.084976	  0.128770	  0.150281	  0.159953	  0.165292
  0.173913	  0.086630	  0.131349	  0.153244	  0.163061	  0.168523
  0.177258	  0.088283	  0.133929	  0.156208	  0.166167	  0.171751
  0.180602	  0.089935	  0.136511	  0.159171	  0.169269	  0.174978
  0.183946	  0.091587	  0.139094	  0.162133	  0.172369	  0.178201
  0.187291	  0.093238	  0.141679	  0.165095	  0.175467	  0.181423
  0.190635	  0.094888	  0.144265	  0.168056	  0.178561	  0.184642
  0.193980	  0.096537	  0.146854	  0.171017	  0.181652	  0.187858
  0.197324	  0.098185	  0.149443	  0.173977	  0.184741	  0.191072
  0.200669	  0.099833	  0.152035	  0.176935	  0.187826	  0.194283
  0.204013	  0.101480	  0.154627	  0.179894	  0.190908	  0.197530
  0.207358	  0.103126	  0.157222	  0.182851	  0.193987	  0.200797
  0.210702	  0.104771	  0.159818	  0.185807	  0.197089	  0.204062
  0.214047	  0.106416	  0.162415	  0.188762	  0.200272	  0.207326
  0.217391	  0.108059	  0.165013	  0.191716	  0.203455	  0.210589
  0.220736	  0.109702	  0.167614	  0.194669	  0.206638	  0.213850
  0.224080	  0.111343	  0.170215	  0.197621	  0.209821	  0.217110
  0.227425	  0.112984	  0.172818	  0.200571	  0.213003	  0.220368
  0.230769	  0.114624	  0.175422	  0.203520	  0.216185	  0.223624
  0.234114	  0.116263	  0.178027	  0.206468	  0.219367	  0.226878
  0.237458	  0.117901	  0.180634	  0.209414	  0.222547	  0.230130
  0.240803	  0.119538	  0.183242	  0.212358	  0.225727	  0.233380
  0.244147	  0.121174	  0.185852	  0.215301	  0.228906	  0.236628
  0.247492	  0.122809	  0.188462	  0.218243	  0.232084	  0.239873
  0.250836	  0.124443	  0.191074	  0.221182	  0.235261	  0.243116
  0.254181	  0.126076	  0.193687	  0.224120	  0.238437	  0.246357
  0.257525	  0.127708	  0.196301	  0.227056	  0.241612	  0.249594
  0.260870	  0.129339	  0.198916	  0.229990	  0.244785	  0.252830
  0.264214	  0.130969	  0.201532	  0.232922	  0.247957	  0.256062
  0.267559	  0.132598	  0.204150	  0.235852	  0.251128	  0.259291
  0.270903	  0.134226	  0.206768	  0.238780	  0.254297	  0.262517
  0.274247	  0.135852	  0.209388	  0.241706	  0.257464	  0.265740
  0.277592	  0.137478	  0.212008	  0.244630	  0.260630	  0.268960
  0.280936	  0.139103	  0.214630	  0.247552	  0.263793	  0.272177
  0.284281	  0.140726	  0.217252	  0.250471	  0.266955	  0.275390
  0.287625	  0.142348	  0.219876	  0.253387	  0.270115	  0.278599
  0.290970	  0.143969	  0.222500	  0.256302	  0.273273	  0.281805
  0.294314	  0.145589	  0.225125	  0.259213	  0.276428	  0.285007
  0.297659	  0.147208	  0.227751	  0.262123	  0.279581	  0.288205
  0.301003	  0.148826	  0.230378	  0.265029	  0.282732	  0.291419
  0.304348	  0.150442	  0.233006	  0.267933	  0.285880	  0.294701
  0.307692	  0.152057	  0.235635	  0.270834	  0.289025	  0.297981
  0.311037	  0.153671	  0.238264	  0.273733	  0.292168	  0.301259
  0.314381	  0.155284	  0.240894	  0.276628	  0.295309	  0.304534
  0.317726	  0.156895	  0.243525	  0.279521	  0.298446	  0.307806
  0.321070	  0.158506	  0.246156	  0.282411	  0.301580	  0.311076
  0.324415	  0.160115	  0.248788	  0.285297	  0.304712	  0.314343
  0.327759	  0.161722	  0.251421	  0.288181	  0.307840	  0.317607
  0.331104	  0.163329	  0.254054	  0.291061	  0.310965	  0.320867
  0.334448	  0.164934	  0.256688	  0.293939	  0.314087	  0.324125
  0.337793	  0.166538	  0.259323	  0.296813	  0.317205	  0.327379
  0.341137	  0.168140	  0.261958	  0.299683	  0.320320	  0.330630
  0.344482	  0.169741	  0.264594	  0.302550	  0.323431	  0.333877
  0.347826	  0.171341	  0.267230	  0.305414	  0.326539	  0.337121
  0.351171	  0.172940	  0.269866	  0.308275	  0.329643	  0.340361
  0.354515	  0.174537	  0.272503	  0.311131	  0.332743	  0.343597
  0.357860	  0.176132	  0.275140	  0.313985	  0.335840	  0.346829
  0.361204	  0.177727	  0.277778	  0.316834	  0.338932	  0.350058
  0.364548	  0.179320	  0.280416	  0.319680	  0.342020	  0.353282
  0.367893	  0.180911	  0.283054	  0.322522	  0.345104	  0.356501
  0.371237	  0.182501	  0.285693	  0.325360	  0.348184	  0.359716
  0.374582	  0.184090	  0.288332	  0.328194	  0.351259	  0.362927
  0.377926	  0.185677	  0.290971	  0.331025	  0.354330	  0.366133
  0.381271	  0.187263	  0.293610	  0.333851	  0.357396	  0.369335
  0.384615	  0.188847	  0.296250	  0.336674	  0.360458	  0.372532
  0.387960	  0.190430	  0.298890	  0.339492	  0.363515	  0.375723
  0.391304	  0.192012	  0.301529	  0.342306	  0.366568	  0.378910
  0.394649	  0.193591	  0.304169	  0.345116	  0.369615	  0.382092
  0.397993	  0.195170	  0.306809	  0.347921	  0.372658	  0.385346
  0.401338	  0.196747	  0.309449	  0.350723	  0.375696	  0.388643
  0.404682	  0.198322	  0.312089	  0.353519	  0.378728	  0.391937
  0.408027	  0.199896	  0.314729	  0.356312	  0.381756	  0.395226
  0.411371	  0.201468	  0.317369	  0.359100	  0.384778	  0.398512
  0.414716	  0.203039	  0.320008	  0.361883	  0.387995	  0.401793
  0.418060	  0.204608	  0.322648	  0.364662	  0.391237	  0.405071
  0.421405	  0.206175	  0.325288	  0.367436	  0.394477	  0.408344
  0.424749	  0.207741	  0.327927	  0.370206	  0.397715	  0.411612
  0.428094	  0.209306	  0.330566	  0.372971	  0.400950	  0.414876
  0.431438	  0.210868	  0.333205	  0.375731	  0.404183	  0.418136
  0.434783	  0.212430	  0.335843	  0.378486	  0.407412	  0.421390
  0.438127	  0.213989	  0.338482	  0.381236	  0.410639	  0.424640
  0.441472	  0.215547	  0.341120	  0.383982	  0.413862	  0.427885
  0.444816	  0.217103	  0.343757	  0.386722	  0.417083	  0.431124
  0.448161	  0.218658	  0.346394	  0.389457	  0.420300	  0.434358
  0.451505	  0.220211	  0.349031	  0.392187	  0.423514	  0.437587
  0.454849	  0.221762	  0.351667	  0.395070	  0.426724	  0.440810
  0.458194	  0.223312	  0.354303	  0.398178	  0.429931	  0.444028
  0.461538	  0.224860	  0.356938	  0.401285	  0.433134	  0.447240
  0.464883	  0.226406	  0.359573	  0.404392	  0.436333	  0.450446
  0.468227	  0.227950	  0.362207	  0.407499	  0.439528	  0.453646
  0.471572	  0.229493	  0.364840	  0.410605	  0.442719	  0.456840
  0.474916	  0.231034	  0.367473	  0.413711	  0.445906	  0.460028
  0.478261	  0.232573	  0.370105	  0.416817	  0.449089	  0.463209
  0.481605	  0.234111	  0.372736	  0.419921	  0.452267	  0.466385
  0.484950	  0.235647	  0.375367	  0.423025	  0.455440	  0.469553
  0.488294	  0.237181	  0.377996	  0.426128	  0.458610	  0.472745
  0.491639	  0.238713	  0.380625	  0.429231	  0.461774	  0.476062
  0.494983	  0.240243	  0.383253	  0.432332	  0.464933	  0.479373
  0.498328	  0.241772	  0.385880	  0.435432	  0.468088	  0.482678
  0.501672	  0.243299	  0.388507	  0.438531	  0.471237	  0.485978
  0.505017	  0.244824	  0.391132	  0.441628	  0.474382	  0.489273
  0.508361	  0.246347	  0.393756	  0.444724	  0.477521	  0.492561
  0.511706	  0.247869	  0.396379	  0.447819	  0.480654	  0.495844
  0.515050	  0.249388	  0.399001	  0.450912	  0.483783	  0.499120
  0.518395	  0.250906	  0.401622	  0.454004	  0.486905	  0.502391
  0.521739	  0.252422	  0.404242	  0.457093	  0.490022	  0.505655
  0.525084	  0.253936	  0.406860	  0.460181	  0.493133	  0.508912
  0.528428	  0.255448	  0.409477	  0.463267	  0.496238	  0.512163
  0.531773	  0.256958	  0.412093	  0.466351	  0.499337	  0.515406
  0.535117	  0.258467	  0.414708	  0.469433	  0.502430	  0.518643
  0.538462	  0.259973	  0.417321	  0.472512	  0.505517	  0.521873
  0.541806	  0.261478	  0.419933	  0.475590	  0.508597	  0.525096
  0.545151	  0.262981	  0.422544	  0.478665	  0.511671	  0.528311
  0.548495	  0.264482	  0.425153	  0.481737	  0.514738	  0.531519
  0.551839	  0.265981	  0.427760	  0.484807	  0.517798	  0.534720
  0.555184	  0.267478	  0.430366	  0.487874	  0.520852	  0.537912
  0.558528	  0.268973	  0.432971	  0.490938	  0.523899	  0.541097
  0.561873	  0.270466	  0.435574	  0.493999	  0.526939	  0.544274
  0.565217	  0.271957	  0.438175	  0.497058	  0.529972	  0.547443
  0.568562	  0.273446	  0.440774	  0.500113	  0.532998	  0.550603
  0.571906	  0.274933	  0.443372	  0.503165	  0.536016	  0.553756
  0.575251	  0.276419	  0.445968	  0.506214	  0.539027	  0.556930
  0.578595	  0.277902	  0.448562	  0.509259	  0.542031	  0.560266
  0.581940	  0.279383	  0.451154	  0.512301	  0.545027	  0.563595
  0.585284	  0.280863	  0.453745	  0.515339	  0.548015	  0.566917
  0.588629	  0.282340	  0.456333	  0.518374	  0.550996	  0.570231
  0.591973	  0.283815	  0.458919	  0.521405	  0.553969	  0.573537
  0.595318	  0.285289	  0.461504	  0.524432	  0.556934	  0.576835
  0.598662	  0.286760	  0.464086	  0.527455	  0.559982	  0.580124
  0.602007	  0.288229	  0.466666	  0.530474	  0.563301	  0.583406
  0.605351	  0.289696	  0.469244	  0.533489	  0.566614	  0.586679
  0.608696	  0.291162	  0.471820	  0.536500	  0.569921	  0.589943
  0.612040	  0.292625	  0.474394	  0.539506	  0.573222	  0.593199
  0.615385	  0.294086	  0.476965	  0.542507	  0.576518	  0.596445
  0.618729	  0.295545	  0.479534	  0.545505	  0.579806	  0.599683
  0.622074	  0.297002	  0.482101	  0.548497	  0.583089	  0.602911
  0.625418	  0.298457	  0.484665	  0.551485	  0.586364	  0.606130
  0.628763	  0.299910	  0.487227	  0.554468	  0.589633	  0.609339
  0.632107	  0.301360	  0.489786	  0.557446	  0.592895	  0.612538
  0.635452	  0.302809	  0.492343	  0.560419	  0.596150	  0.615728
  0.638796	  0.304255	  0.494897	  0.563386	  0.599398	  0.618907
  0.642140	  0.305700	  0.497449	  0.566349	  0.602638	  0.622077
  0.645485	  0.307142	  0.499997	  0.569306	  0.605871	  0.625236
  0.648829	  0.308582	  0.502543	  0.572258	  0.609096	  0.628384
  0.652174	  0.310021	  0.505087	  0.575204	  0.612313	  0.631522
  0.655518	  0.311457	  0.507627	  0.578144	  0.615522	  0.634650
  0.658863	  0.312890	  0.510165	  0.581079	  0.618723	  0.637956
  0.662207	  0.314322	  0.512700	  0.584008	  0.621915	  0.641309
  0.665552	  0.315752	  0.515232	  0.586931	  0.625099	  0.644652
  0.668896	  0.317179	  0.517761	  0.589848	  0.628275	  0.647984
  0.672241	  0.318604	  0.520286	  0.592758	  0.631441	  0.651306
  0.675585	  0.320028	  0.522809	  0.595663	  0.634599	  0.654616
  0.678930	  0.321448	  0.525329	  0.598561	  0.637747	  0.657916
  0.682274	  0.322867	  0.527845	  0.601452	  0.640886	  0.661204
  0.685619	  0.324284	  0.530358	  0.604338	  0.644016	  0.664481
  0.688963	  0.325698	  0.532868	  0.607216	  0.647136	  0.667746
  0.692308	  0.327111	  0.535375	  0.610088	  0.650246	  0.671000
  0.695652	  0.328521	  0.537878	  0.612953	  0.653347	  0.674241
  0.698997	  0.329928	  0.540378	  0.615811	  0.656437	  0.677470
  0.702341	  0.331334	  0.542874	  0.618662	  0.659518	  0.680687
  0.705686	  0.332738	  0.545367	  0.621506	  0.662588	  0.683891
  0.709030	  0.334139	  0.547856	  0.624342	  0.665647	  0.687083
  0.712375	  0.335538	  0.550342	  0.627171	  0.668696	  0.690262
  0.715719	  0.336935	  0.552824	  0.629993	  0.671735	  0.693427
  0.719064	  0.338329	  0.555303	  0.632808	  0.674762	  0.696579
  0.722408	  0.339722	  0.557777	  0.635615	  0.677779	  0.699718
  0.725753	  0.341112	  0.560248	  0.638414	  0.680784	  0.702844
  0.729097	  0.342500	  0.562715	  0.641205	  0.683778	  0.705955
  0.732441	  0.343886	  0.565178	  0.643989	  0.686760	  0.709136
  0.735786	  0.345269	  0.567637	  0.646764	  0.689731	  0.712521
  0.739130	  0.346650	  0.570093	  0.649532	  0.692691	  0.715891
  0.742475	  0.348029	  0.572544	  0.652291	  0.695638	  0.719247
  0.745819	  0.349406	  0.574991	  0.655042	  0.698574	  0.722588
  0.749164	  0.350780	  0.577434	  0.657785	  0.701497	  0.725915
  0.752508	  0.352152	  0.579872	  0.660519	  0.704408	  0.729226
  0.755853	  0.353522	  0.582307	  0.663245	  0.707307	  0.732522
  0.759197	  0.354890	  0.584737	  0.665962	  0.710194	  0.735802
  0.762542	  0.356255	  0.587163	  0.668670	  0.713337	  0.739067
  0.765886	  0.357618	  0.589585	  0.671370	  0.716756	  0.742315
  0.769231	  0.358979	  0.592002	  0.674061	  0.720164	  0.745548
  0.772575	  0.360338	  0.594414	  0.676743	  0.723559	  0.748763
  0.775920	  0.361694	  0.596822	  0.679416	  0.726942	  0.751962
  0.779264	  0.363048	  0.599226	  0.682080	  0.730311	  0.755144
  0.782609	  0.364399	  0.601625	  0.684734	  0.733668	  0.758309
  0.785953	  0.365749	  0.604019	  0.687379	  0.737011	  0.761456
  0.789298	  0.367096	  0.606409	  0.690015	  0.740340	  0.764586
  0.792642	  0.368440	  0.608793	  0.692642	  0.743655	  0.767698
  0.795987	  0.369783	  0.611173	  0.695259	  0.746956	  0.770792
  0.799331	  0.371123	  0.613548	  0.697866	  0.750243	  0.773868
  0.802676	  0.372461	  0.615919	  0.700463	  0.753515	  0.777253
  0.806020	  0.373796	  0.618284	  0.703051	  0.756771	  0.780657
  0.809365	  0.375129	  0.620644	  0.705629	  0.760013	  0.784041
  0.812709	  0.376460	  0.622999	  0.708197	  0.763238	  0.787405
  0.816054	  0.377789	  0.625349	  0.710755	  0.766448	  0.790748
  0.819398	  0.379115	  0.627694	  0.713303	  0.769642	  0.794070
  0.822742	  0.380439	  0.630034	  0.715841	  0.772820	  0.797370
  0.826087	  0.381760	  0.632368	  0.718368	  0.775980	  0.800648
  0.829431	  0.383079	  0.634697	  0.720886	  0.779124	  0.803905
  0.832776	  0.384396	  0.637021	  0.723392	  0.782251	  0.807139
  0.836120	  0.385711	  0.639339	  0.725889	  0.785361	  0.810350
  0.839465	  0.387023	  0.641652	  0.728480	  0.788452	  0.813538
  0.842809	  0.388333	  0.643960	  0.731960	  0.791526	  0.816703
  0.846154	  0.389640	  0.646261	  0.735433	  0.794582	  0.819845
  0.849498	  0.390945	  0.648558	  0.738898	  0.797620	  0.822962
  0.852843	  0.392248	  0.650848	  0.742356	  0.800639	  0.826056
  0.856187	  0.393548	  0.653133	  0.745805	  0.803639	  0.829124
  0.859532	  0.394846	  0.655412	  0.749246	  0.806620	  0.832169
  0.862876	  0.396142	  0.657686	  0.752677	  0.809582	  0.835553
  0.866221	  0.397435	  0.659953	  0.756100	  0.812525	  0.838996
  0.869565	  0.398726	  0.662215	  0.759514	  0.815447	  0.842408
  0.872910	  0.400015	  0.664471	  0.762917	  0.818350	  0.845791
  0.876254	  0.401301	  0.666721	  0.766310	  0.821233	  0.849143
  0.879599	  0.402585	  0.668964	  0.769693	  0.824095	  0.852464
  0.882943	  0.403866	  0.671202	  0.773065	  0.826937	  0.855754
  0.886288	  0.405145	  0.673434	  0.776426	  0.829758	  0.859012
  0.889632	  0.406422	  0.675659	  0.779775	  0.832558	  0.862238
  0.892977	  0.407696	  0.677878	  0.783112	  0.835337	  0.865430
  0.896321	  0.408968	  0.680091	  0.786437	  0.838469	  0.868590
  0.899666	  0.410238	  0.682298	  0.789749	  0.842058	  0.871716
  0.903010	  0.411505	  0.684498	  0.793048	  0.845619	  0.874809
  0.906355	  0.412770	  0.686692	  0.796334	  0.849151	  0.877867
  0.909699	  0.414032	  0.688880	  0.799606	  0.852655	  0.880890
  0.913043	  0.415292	  0.691061	  0.802864	  0.856129	  0.883993
  0.916388	  0.416550	  0.693235	  0.806107	  0.859572	  0.887509
  0.919732	  0.417805	  0.695403	  0.809336	  0.862985	  0.890980
  0.923077	  0.419058	  0.697564	  0.812549	  0.866366	  0.894404
  0.926421	  0.420309	  0.699719	  0.815746	  0.869714	  0.897782
  0.929766	  0.421557	  0.701867	  0.818928	  0.873030	  0.901111
  0.933110	  0.422803	  0.704008	  0.822092	  0.876312	  0.904392
  0.936455	  0.424046	  0.706143	  0.825240	  0.879561	  0.907624
  0.939799	  0.425287	  0.708271	  0.828371	  0.882774	  0.910806
  0.943144	  0.426525	  0.710391	  0.831484	  0.885952	  0.913937
  0.946488	  0.427761	  0.712505	  0.834579	  0.889094	  0.917017
  0.949833	  0.428995	  0.714612	  0.837656	  0.892200	  0.920045
  0.953177	  0.430227	  0.716712	  0.840714	  0.895269	  0.923020
  0.956522	  0.431455	  0.718805	  0.843752	  0.898300	  0.926105
  0.959866	  0.432682	  0.720891	  0.846771	  0.901293	  0.929703
  0.963211	  0.433906	  0.722970	  0.849770	  0.904247	  0.933222
  0.966555	  0.435128	  0.725041	  0.852749	  0.907162	  0.936661
  0.969900	  0.436347	  0.727106	  0.855706	  0.910038	  0.940019
  0.973244	  0.437564	  0.729163	  0.858643	  0.912873	  0.943294
  0.976589	  0.438779	  0.731213	  0.861558	  0.915667	  0.946486
  0.979933	  0.439991	  0.733256	  0.864450	  0.918420	  0.949592
  0.983278	  0.441201	  0.735291	  0.867321	  0.921131	  0.952611
  0.986622	  0.442408	  0.737319	  0.870168	  0.923801	  0.955543
  0.989967	  0.443613	  0.739339	  0.872993	  0.926427	  0.958386
  0.993311	  0.444816	  0.741352	  0.875794	  0.929011	  0.962137
  0.996656	  0.446016	  0.743358	  0.878571	  0.932437	  0.965745
  1.000000	  0.447214	  0.745356	  0.881323	  0.936401	  0.969189


==> data/limiting_coherence_n_16.dat <==
xi	coherence	k=1	N=16	t->inf
0.9882352941176471	0.007178547206739992
0.9887660327288811	0.006881521900043361
0.9892967713401151	0.0065820936553271665
0.989827509951349	0.00628024388752919
0.9903582485625829	0.005975953824744392
0.9908889871738169	0.0056692045066552175
0.9914197257850509	0.0053599767830858625
0.9919504643962849	0.005048251312334987
0.9924812030075189	0.004734008559647724
0.9930119416187528	0.004417228795646073
0.9935426802299868	0.0040978920947227215
0.9940734188412207	0.0037759783335315077
0.9946041574524547	0.0034514671893525065
0.9951348960636887	0.0031243381384123575
0.9956656346749226	0.0027945704545291757
0.9961963732861566	0.0024621432071318256
0.9967271118973906	0.0021270352601496546
0.9972578505086246	0.0017892252698502211
0.9977885891198585	0.00144869168384127
0.9983193277310924	0.0011054127386538404
0.9988500663423264	0.0007593664588521036
0.9993808049535604	0.0004105306552192679
0.9999115435647944	5.8882922632083976e-05
1.0			0.0
1.0004422821760284	0.0
1.0009730207872622	8.112033621177032e-09
1.0015037593984963	0.0
1.0020344980097302	0.0
1.0025652366209643	0.0
1.0030959752321982	5.736073982747545e-09
1.003626713843432	4.33606436006223e-09
1.0041574524546661	4.056016810588516e-09
1.0046881910659	0.0
1.005218929677134	0.0
1.005749668288368	0.0
1.006280406899602	0.0
1.006811145510836	0.0
1.0073418841220698	1.2071092309445923e-08
1.007872622733304	5.084486152511145e-09
1.0084033613445378	7.665151281653276e-09
1.0089340999557719	0.0
1.0094648385670058	0.0
1.0099955771782398	0.0
1.0105263157894737	0.0
1.0110570544007076	1.5931717761030207e-08
1.0115877930119417	2.6552862935050344e-09
1.0121185316231756	9.816183191028712e-09
1.0126492702344096	9.325059001021584e-09
1.0131800088456435	0.0
1.0137107474568776	7.965858880515104e-09
1.0142414860681115	0.0
1.0147722246793454	1.116062872967905e-08
1.0153029632905795	0.0
1.0158337019018133	1.371183945887709e-08
1.0163644405130474	6.682323964735581e-09
1.0168951791242813	0.0
1.0174259177355154	0.0
1.0179566563467493	3.0660605126613106e-09
1.0184873949579831	0.0
1.0190181335692172	0.0
1.019548872180451	0.0
1.0200796107916852	8.93902567800641e-09
1.020610349402919	1.2359685062477936e-08
1.0211410880141532	0.0
1.021671826625387	1.2264242050645242e-08
1.022202565236621	8.535551228337995e-09
1.022733303847855	5.527419196037881e-09
1.0232640424590889	0.0
1.023794781070323	1.016897230502229e-08
1.0243255196815568	2.6552862935050344e-09
1.024856258292791	1.0283879594157818e-08
1.0253869969040248	1.3364647929471163e-08
1.0259177355152587	0.0
1.0264484741264928	0.0
1.0269792127377266	1.005275166178321e-08
1.0275099513489607	0.0
1.0280406899601946	7.665151281653276e-09
1.0285714285714287	0.0
1.0291021671826626	0.0
1.0296329057938964	0.0
1.0301636444051305	1.2826251349391466e-08
1.0306943830163644	0.0
1.0312251216275985	0.0
1.0317558602388324	0.0
1.0322865988500665	0.0
1.0328173374613003	1.116062872967905e-08
1.0333480760725342	1.865011800204317e-08
1.0338788146837683	0.0
1.0344095532950022	0.0
1.0349402919062363	1.494213063282467e-08
1.0354710305174701	0.0
1.0360017691287042	0.0
1.036532507739938	0.0
1.037063246351172	2.168032180031115e-09
1.037593984962406	2.168032180031115e-09
1.03812472357364	7.352154829502735e-09
1.038655462184874	0.0
1.039186200796108	0.0
1.039716939407342	0.0
1.0402476780185759	0.0
1.0407784166298097	1.116062872967905e-08
1.0413091552410438	0.0
1.0418398938522777	0.0
1.0423706324635118	8.112033621177032e-09
1.0429013710747457	0.0
1.0434321096859798	0.0
1.0439628482972136	1.9870343148185425e-08
1.0444935869084475	0.0
1.0450243255196816	0.0
1.0455550641309155	0.0
1.0460858027421496	0.0
1.0466165413533834	8.396752527302269e-09
1.0471472799646175	0.0
1.0476780185758514	0.0
1.0482087571870853	1.914754176453825e-08
1.0487394957983194	9.198181537983931e-09
1.0492702344095532	0.0
1.0498009730207873	0.0
1.0503317116320212	0.0
1.0508624502432553	1.570888555934665e-08
1.0513931888544892	0.0
1.051923927465723	0.0
1.0524546660769571	9.325059001021584e-09
1.052985404688191	0.0
1.0535161432994251	1.5482846644469936e-08
1.054046881910659	2.0280084052942584e-08
1.054577620521893	1.216805043176555e-08
1.055108359133127	2.776435879898322e-08
1.0556390977443608	0.0
1.056169836355595	1.3098216251774213e-08
1.0567005749668288	0.0
1.0572313135780629	0.0
1.0577620521892968	7.665151281653276e-09
1.0582927908005308	0.0
1.0588235294117647	8.255620584664233e-09
1.0593542680229986	2.389757664154531e-08
1.0598850066342327	1.2454396677899154e-08
1.0604157452454666	0.0
1.0609464838567007	0.0
1.0614772224679345	2.1680321800311152e-08
1.0620079610791686	1.8009027842220756e-08
1.0625386996904025	0.0
1.0630694383016364	0.0
1.0636001769128705	0.0
1.0641309155241043	1.5176225260217804e-08
1.0646616541353384	1.8713019084502637e-08
1.0651923927465723	2.8803023516452363e-08
1.0657231313578064	0.0
1.0662538699690403	0.0
1.0667846085802741	0.0
1.0673153471915082	0.0
1.067846085802742	0.0
1.0683768244139762	2.010550332356642e-08
1.06890756302521	2.268677603659732e-08
1.0694383016364442	2.0567759188315636e-08
1.069969040247678	0.0
1.070499778858912	7.81695119195816e-09
1.071030517470146	2.0222057942444703e-08
1.0715612560813799	0.0
1.072091994692614	0.0
1.0726227333038478	2.5329816863595542e-08
1.073153471915082	0.0
1.0736842105263158	0.0
1.0742149491375497	3.015825498534963e-08
1.0747456877487838	1.5406763399538163e-08
1.0752764263600176	0.0
1.0758071649712517	1.3966570325118993e-08
1.0763379035824856	1.5020567553032824e-08
1.0768686421937197	3.1154856277935575e-08
1.0773993808049536	9.45023317909981e-09
1.0779301194161874	2.542243076255572e-08
1.0784608580274215	2.289302369723203e-08
1.0789915966386554	2.360070081030605e-08
1.0795223352498895	0.0
1.0800530738611234	2.6552862935050343e-08
1.0805838124723575	0.0
1.0811145510835913	2.7806650306815133e-08
1.0816452896948252	0.0
1.0821760283060593	0.0
1.0827067669172932	1.216805043176555e-08
1.0832375055285273	1.3364647929471163e-08
1.0837682441397611	0.0
1.0842989827509952	3.3376431167444506e-08
1.084829721362229	2.146242358862917e-08
1.085360459973463	0.0
1.085891198584697	2.7637095980189404e-08
1.086421937195931	0.0
1.086952675807165	0.0
1.087483414418399	0.0
1.088014153029633	2.3848353980342264e-08
1.0885448916408669	2.319895740336144e-08
1.0890756302521007	1.9512289620280036e-08
1.0896063688633348	1.2734305709811634e-08
1.0901371074745687	2.1131363791691122e-08
1.0906678460858028	0.0
1.0911985846970367	0.0
1.0917293233082708	0.0
1.0922600619195046	3.6824650432260184e-08
1.0927908005307385	7.352154829502735e-09
1.0933215391419726	0.0
1.0938522777532065	0.0
1.0943830163644406	0.0
1.0949137549756744	6.855919729438545e-09
1.0954444935869085	0.0
1.0959752321981424	0.0
1.0965059708093763	0.0
1.0970367094206104	2.8392117674119616e-08
1.0975674480318443	0.0
1.0980981866430783	1.3276431467525172e-08
1.0986289252543122	0.0
1.0991596638655463	0.0
1.0996904024767802	0.0
1.100221141088014	0.0
1.1007518796992481	0.0
1.101282618310482	0.0
1.1018133569217161	0.0
1.10234409553295	0.0
1.102874834144184	0.0
1.103405572755418	2.637524981834806e-08
1.1039363113666518	0.0
1.104467049977886	2.504992079313501e-08
1.1049977885891198	0.0
1.1055285272003539	3.455274717800626e-08
1.1060592658115878	3.042978172989649e-08
1.1065900044228218	0.0
1.1071207430340557	0.0
1.1076514816452896	7.352154829502735e-09
1.1081822202565237	0.0
1.1087129588677576	0.0
1.1092436974789917	0.0
1.1097744360902255	0.0
1.1103051747014596	0.0
1.1108359133126935	1.5406763399538163e-08
1.1113666519239274	2.3300042663837102e-08
1.1118973905351615	0.0
1.1124281291463953	0.0
1.1129588677576294	0.0
1.1134896063688633	0.0
1.1140203449800974	0.0
1.1145510835913313	1.5406763399538163e-08
1.1150818222025651	0.0
1.1156125608137992	9.816183191028712e-09
1.116143299425033	0.0
1.1166740380362672	0.0
1.117204776647501	2.9288501922959642e-08
1.1177355152587352	0.0
1.118266253869969	0.0
1.1187969924812031	0.0
1.119327731092437	1.0283879594157818e-08
1.1198584697036709	0.0
1.120389208314905	0.0
1.1209199469261388	1.6793505054604537e-08
1.121450685537373	2.033794461004458e-08
1.1219814241486068	0.0
1.1225121627598407	1.4133840602615586e-08
1.1230429013710748	0.0
1.1235736399823086	2.2738513335342564e-08
1.1241043785935427	0.0
1.1246351172047766	2.863936864915159e-08
1.1251658558160107	0.0
1.1256965944272446	2.0851465820480544e-08
1.1262273330384787	0.0
1.1267580716497125	0.0
1.1272888102609464	3.1529777788101745e-08
1.1278195488721805	1.6793505054604537e-08
1.1283502874834144	2.7035283047947694e-08
1.1288810260946485	0.0
1.1294117647058823	0.0
1.1299425033171162	2.6508571222922318e-08
1.1304732419283503	3.05838575591184e-08
1.1310039805395842	0.0
1.1315347191508183	3.062225538661822e-08
1.1320654577620521	0.0
1.1325961963732862	6.504096540093345e-09
1.13312693498452	0.0
1.1336576735957542	0.0
1.134188412206988	0.0
1.134719150818222	1.5330302563306552e-08
1.135249889429456	0.0
1.13578062804069	0.0
1.136311366651924	2.5652502698782933e-08
1.1368421052631579	0.0
1.1373728438743917	7.81695119195816e-09
1.1379035824856258	0.0
1.1384343210968597	3.717400810907048e-08
1.1389650597080938	0.0
1.1394957983193277	9.935171574092713e-09
1.1400265369305618	7.1905492745794576e-09
1.1405572755417956	0.0
1.1410880141530297	0.0
1.1416187527642636	0.0
1.1421494913754975	0.0
1.1426802299867316	2.490879335579831e-08
1.1432109685979654	1.7746108214326358e-08
1.1437417072091995	7.510283776516412e-09
1.1442724458204334	0.0
1.1448031844316673	2.6729295858942325e-08
1.1453339230429014	3.798699257417852e-08
1.1458646616541353	2.4432481838192565e-08
1.1463954002653693	4.7300877814451e-08
1.1469261388766032	0.0
1.1474568774878373	2.242629925111587e-08
1.1479876160990712	3.653632772401645e-08
1.1485183547103053	1.2454396677899154e-08
1.1490490933215392	9.198181537983931e-09
1.149579831932773	3.1192551217648854e-08
1.1501105705440071	1.0621145174020138e-08
1.150641309155241	0.0
1.151172047766475	0.0
1.151702786377709	1.1675210596638659e-08
1.1522335249889428	0.0
1.152764263600177	0.0
1.1532950022114108	2.908720399173981e-08
1.1538257408226449	2.964739416529955e-08
1.1543564794338788	0.0
1.1548872180451129	0.0
1.1554179566563467	4.939118012322234e-08
1.1559486952675808	6.504096540093345e-09
1.1564794338788147	2.89251570261906e-08
1.1570101724900486	2.6991782966596013e-08
1.1575409111012827	0.0
1.1580716497125165	2.9568016796176698e-08
1.1586023883237506	3.287983595974299e-08
1.1591331269349845	0.0
1.1596638655462184	0.0
1.1601946041574525	4.3792103417504296e-08
1.1607253427686863	0.0
1.1612560813799204	0.0
1.1617868199911543	1.016897230502229e-08
1.1623175586023884	0.0
1.1628482972136223	3.104149681311045e-08
1.1633790358248564	0.0
1.1639097744360902	2.9726559577695635e-08
1.164440513047324	2.742367891775418e-08
1.1649712516585582	0.0
1.165501990269792	0.0
1.1660327288810262	0.0
1.16656346749226	5.59083334564496e-08
1.167094206103494	0.0
1.167624944714728	0.0
1.1681556833259619	4.458983936654345e-08
1.168686421937196	0.0
1.1692171605484298	2.1131363791691122e-08
1.169747899159664	0.0
1.1702786377708978	1.4216737739262483e-08
1.170809376382132	0.0
1.1713401149933658	0.0
1.1718708536045996	0.0
1.1724015922158337	0.0
1.1729323308270676	0.0
1.1734630694383017	0.0
1.1739938080495356	1.6793505054604537e-08
1.1745245466607694	0.0
1.1750552852720035	0.0
1.1755860238832374	0.0
1.1761167624944715	0.0
1.1766475011057054	0.0
1.1771782397169395	0.0
1.1777089783281733	0.0
1.1782397169394074	3.522635338611881e-08
1.1787704555506413	3.890394655861345e-08
1.1793011941618752	4.067588922008916e-08
1.1798319327731093	3.2230115434741366e-08
1.1803626713843431	5.005290964005689e-08
1.1808934099955772	0.0
1.181424148606811	2.776435879898322e-08
1.181954887218045	2.355085766953627e-08
1.182485625829279	3.011926562840702e-08
1.183016364440513	1.8139058612715622e-08
1.183547103051747	0.0
1.184077841662981	8.112033621177032e-09
1.184608580274215	5.216809835506391e-08
1.1851393188854489	0.0
1.185670057496683	4.448430113721972e-08
1.1862007961079168	0.0
1.1867315347191507	0.0
1.1872622733303848	0.0
1.1877930119416187	0.0
1.1883237505528528	4.437851192412322e-08
1.1888544891640866	3.956287472752209e-08
1.1893852277753205	0.0
1.1899159663865546	0.0
1.1904467049977885	0.0
1.1909774436090226	0.0
1.1915081822202565	3.096569328893987e-08
1.1920389208314905	2.010550332356642e-08
1.1925696594427244	0.0
1.1931003980539585	0.0
1.1936311366651924	2.646420538225019e-08
1.1941618752764263	4.2151363153756694e-08
1.1946926138876603	0.0
1.1952233524988942	0.0
1.1957540911101283	0.0
1.1962848297213622	0.0
1.196815568332596	0.0
1.1973463069438302	4.416617332829441e-08
1.197877045555064	0.0
1.1984077841662981	4.159006829019847e-08
1.198938522777532	0.0
1.199469261388766	5.471865834370712e-08
1.2	0.0


==> data/limiting_coherence_n_2.dat <==
xi	coherence	k=0	N=2	t->inf
0.7000000000000001	0.14821573939837981
0.7012531328320802	0.14753049009980518
0.7025062656641604	0.1468458467923495
0.7037593984962407	0.14616180915768529
0.7050125313283209	0.14547837686824705
0.706265664160401	0.14479554958683669
0.7075187969924812	0.14411332696715662
0.7087719298245615	0.14343170865370197
0.7100250626566417	0.14275069428197945
0.7112781954887218	0.14207028347853465
0.712531328320802	0.14139047586112138
0.7137844611528823	0.14071127103878664
0.7150375939849625	0.14003266861198121
0.7162907268170426	0.13935466817267386
0.7175438596491228	0.1386772693044534
0.7187969924812031	0.13800047158262538
0.7200501253132833	0.13732427457433866
0.7213032581453634	0.13664867783866427
0.7225563909774436	0.13597368092671724
0.7238095238095239	0.135299283381738
0.7250626566416041	0.13462548473922695
0.7263157894736842	0.1339522845269984
0.7275689223057644	0.13327968226532572
0.7288220551378447	0.13260767746706087
0.7300751879699249	0.1319362696374854
0.731328320802005	0.13126545827484976
0.7325814536340852	0.13059524287013935
0.7338345864661655	0.129925622907252
0.7350877192982457	0.12925659786309834
0.7363408521303259	0.1285881672076926
0.737593984962406	0.12792033040423736
0.7388471177944863	0.1272530869113365
0.7401002506265665	0.12658643617258533
0.7413533834586467	0.1259203776375951
0.7426065162907268	0.12525491074118475
0.7438596491228071	0.12459003491388496
0.7451127819548873	0.12392574957997357
0.7463659147869675	0.12326205415752509
0.7476190476190476	0.12259894805853434
0.7488721804511279	0.12193643068889787
0.7501253132832081	0.12127450144887636
0.7513784461152883	0.12061315973240914
0.7526315789473684	0.11995240492804295
0.7538847117794487	0.11929223641848204
0.7551378446115289	0.11863265358087452
0.7563909774436091	0.11797365578686378
0.7576441102756892	0.11731524240244574
0.7588972431077695	0.1166574127886497
0.7601503759398497	0.11600016630085375
0.7614035087719299	0.1153435022893421
0.76265664160401	0.11468742009928153
0.7639097744360903	0.11403191907076413
0.7651629072681705	0.11337699853887634
0.7664160401002507	0.11272265783380371
0.7676691729323308	0.11206889628089817
0.7689223057644111	0.11141571320072918
0.7701754385964913	0.11076310790916417
0.7714285714285715	0.1101110797174575
0.7726817042606516	0.10945962793231011
0.7739348370927319	0.10880875185591504
0.7751879699248121	0.1081584507860576
0.7764411027568923	0.10750872401618605
0.7776942355889724	0.1068595708354556
0.7789473684210527	0.10621099052880116
0.7802005012531329	0.10556298237696472
0.7814536340852131	0.10491554565686657
0.7827067669172932	0.10426867964090164
0.7839598997493735	0.10362238359796458
0.7852130325814537	0.10297665679288806
0.7864661654135339	0.10233149848668766
0.787719298245614	0.10168690793662101
0.7889724310776943	0.1010428843962302
0.7902255639097745	0.10039942711542792
0.7914786967418547	0.09975653534054212
0.7927318295739348	0.09911420831438976
0.7939849624060151	0.09847244527630047
0.7952380952380953	0.09783124546221963
0.7964912280701755	0.09719060810481119
0.7977443609022556	0.09655053243321733
0.7989974937343359	0.09591101767366053
0.8002506265664161	0.09527206304903252
0.8015037593984963	0.09463366777908853
0.8027568922305764	0.09399583108056636
0.8040100250626567	0.09335855216726861
0.8052631578947369	0.09272183024965876
0.8065162907268171	0.09208566453604937
0.8077694235588972	0.09145005423114458
0.8090225563909775	0.09081499853726083
0.8102756892230577	0.0901804966538898
0.8115288220551379	0.08954654777784112
0.812781954887218	0.0889131511030763
0.8140350877192983	0.08828030582152781
0.8152882205513785	0.0876480111219353
0.8165413533834587	0.08701626619091135
0.8177944862155389	0.08638507021256031
0.8190476190476191	0.08575442236856609
0.8203007518796993	0.085124321838309
0.8215538847117795	0.08449476779882929
0.8228070175438597	0.08386575942494554
0.8240601503759399	0.08323729588928057
0.8253132832080201	0.08260937636226544
0.8265664160401003	0.08198200001224433
0.8278195488721805	0.08135516600549583
0.8290726817042606	0.0807288735062516
0.8303258145363409	0.08010312167680049
0.8315789473684211	0.07947790967745577
0.8328320802005013	0.07885323666668691
0.8340852130325815	0.0782291018010654
0.8353383458646617	0.07760550423540592
0.8365914786967419	0.07698244312270915
0.8378446115288221	0.07635991761427924
0.8390977443609022	0.07573792685973593
0.8403508771929825	0.07511647000705544
0.8416040100250627	0.07449554620260938
0.8428571428571429	0.07387515459120979
0.8441102756892231	0.07325529431614834
0.8453634085213033	0.07263596451920452
0.8466165413533835	0.07201716434076492
0.8478696741854637	0.07139889291976767
0.8491228070175438	0.07078114939380759
0.8503759398496241	0.07016393289909055
0.8516290726817043	0.06954724257059948
0.8528822055137845	0.06893107754201404
0.8541353383458647	0.06831543694579553
0.8553884711779449	0.0677003199132276
0.8566416040100251	0.06708572557442109
0.8578947368421053	0.06647165305839157
0.8591478696741854	0.06585810149304537
0.8604010025062657	0.06524507000526619
0.8616541353383459	0.06463255772090198
0.8629072681704261	0.06402056376480512
0.8641604010025064	0.06340908726094131
0.8654135338345865	0.06279812733226289
0.8666666666666667	0.06218768310091344
0.8679197994987469	0.06157775368815118
0.869172932330827	0.06096833821440372
0.8704260651629073	0.06035943579935327
0.8716791979949875	0.05975104556186862
0.8729323308270677	0.05914316662010574
0.874185463659148	0.0585357980915247
0.8754385964912281	0.0579289390929336
0.8766917293233083	0.0573225887404591
0.8779448621553885	0.056716746149676846
0.8791979949874686	0.05611141043551974
0.8804511278195489	0.05550658071239686
0.8817042606516291	0.05490225609419154
0.8829573934837093	0.05429843569427857
0.8842105263157896	0.05369511862557608
0.8854636591478697	0.053092304000527266
0.8867167919799499	0.05248999093124412
0.8879699248120301	0.05188817852932475
0.8892230576441102	0.05128686590608895
0.8904761904761905	0.050686052172521756
0.8917293233082707	0.050085736439245875
0.8929824561403509	0.04948591781664098
0.8942355889724312	0.04888659541480852
0.8954887218045113	0.04828776834359306
0.8967418546365915	0.04768943571267757
0.8979949874686717	0.04709159663153899
0.8992481203007519	0.04649425020945189
0.9005012531328321	0.04589739555558416
0.9017543859649123	0.04530103177901369
0.9030075187969925	0.04470515798865878
0.9042606516290728	0.044109773293431215
0.9055137844611529	0.043514876802170165
0.9067669172932331	0.04292046762366149
0.9080200501253133	0.04232654486674381
0.9092731829573935	0.04173310764021081
0.9105263157894737	0.04114015505295345
0.9117794486215539	0.04054768621389567
0.9130325814536341	0.039955700232044575
0.9142857142857144	0.039364196216518196
0.9155388471177945	0.03877317327652902
0.9167919799498747	0.03818263052150763
0.9180451127819549	0.03759256706094957
0.9192982456140351	0.037002982004601066
0.9205513784461153	0.03641387446240222
0.9218045112781955	0.03582524354448323
0.9230576441102757	0.03523708836125801
0.924310776942356	0.034649408023379555
0.9255639097744361	0.03406220164179639
0.9268170426065163	0.03347546832772924
0.9280701754385965	0.03288920719268611
0.9293233082706767	0.03230341734859506
0.930576441102757	0.03171809790767638
0.9318295739348371	0.031133247982536694
0.9330827067669173	0.03054886668617509
0.9343358395989976	0.029964953131949443
0.9355889724310777	0.029381506433681714
0.9368421052631579	0.02879852570565554
0.9380952380952381	0.028216010062501202
0.9393483709273183	0.0276339586194521
0.9406015037593984	0.02705237049212241
0.9418546365914787	0.026471244796720927
0.9431077694235589	0.025890580649845955
0.9443609022556391	0.025310377168732863
0.9456140350877194	0.02473063347114073
0.9468671679197995	0.024151348675328
0.9481203007518797	0.0235725219002985
0.9493734335839599	0.022994152265469168
0.95062656641604	0.022416238890876294
0.9518796992481203	0.02183878089731761
0.9531328320802005	0.021261777406127818
0.9543859649122808	0.020685227539235917
0.955639097744361	0.02010913041935151
0.9568922305764411	0.019533485169744524
0.9581453634085213	0.018958290914499836
0.9593984962406015	0.01838354677833634
0.9606516290726816	0.017809251886601363
0.9619047619047619	0.01723540536556876
0.9631578947368421	0.016662006342075646
0.9644110275689224	0.016089053943828528
0.9656641604010026	0.01551654729915613
0.9669172932330827	0.014944485537308386
0.9681704260651629	0.014372867788386439
0.9694235588972431	0.013801693182992741
0.9706766917293232	0.013230960852801323
0.9719298245614035	0.012660669930283416
0.9731829573934837	0.012090819548652813
0.974436090225564	0.01152140884204199
0.9756892230576442	0.010952436945361166
0.9769423558897243	0.010383902994573296
0.9781954887218045	0.009815806126251136
0.9794486215538847	0.009248145478075568
0.9807017543859649	0.008680920188505695
0.9819548872180451	0.008114129397013291
0.9832080200501253	0.00754777224388306
0.9844611528822056	0.006981847870409267
0.9857142857142858	0.006416355418866178
0.9869674185463659	0.005851294032253348
0.9882205513784461	0.005286662854700177
0.9894736842105263	0.004722461031457207
0.9907268170426065	0.004158687708478994
0.9919799498746867	0.003595342032949493
0.9932330827067669	0.0030324231524047015
0.9944862155388472	0.0024699302165477168
0.9957393483709274	0.0019078623753294754
0.9969924812030075	0.001346218779471907
0.9982456140350877	0.0007849985813079247
0.9994987468671679	0.00022420093542716338
1.0			0.0
1.000751879699248	0.0
1.0020050125313285	0.0
1.0032581453634086	0.0
1.0045112781954888	1.734425744024892e-08
1.005764411027569	0.0
1.0070175438596491	0.0
1.0082706766917293	0.0
1.0095238095238095	0.0
1.0107769423558897	0.0
1.0120300751879698	0.0
1.01328320802005	0.0
1.0145363408521304	0.0
1.0157894736842106	0.0
1.0170426065162907	0.0
1.018295739348371	0.0
1.019548872180451	0.0
1.0208020050125313	0.0
1.0220551378446114	1.734425744024892e-08
1.0233082706766918	0.0
1.024561403508772	1.734425744024892e-08
1.0258145363408522	0.0
1.0270676691729324	0.0
1.0283208020050125	0.0
1.0295739348370927	0.0
1.0308270676691729	0.0
1.032080200501253	0.0
1.0333333333333332	0.0
1.0345864661654134	0.0
1.0358395989974938	0.0
1.037092731829574	0.0
1.0383458646616541	0.0
1.0395989974937343	0.0
1.0408521303258145	0.0
1.0421052631578946	0.0
1.043358395989975	0.0
1.0446115288220552	0.0
1.0458646616541354	0.0
1.0471177944862156	0.0
1.0483709273182957	0.0
1.049624060150376	0.0
1.050877192982456	0.0
1.0521303258145362	0.0
1.0533834586466164	0.0
1.0546365914786966	0.0
1.055889724310777	0.0
1.0571428571428572	1.734425744024892e-08
1.0583959899749373	0.0
1.0596491228070175	0.0
1.0609022556390977	0.0
1.0621553884711779	0.0
1.0634085213032582	0.0
1.0646616541353384	0.0
1.0659147869674186	0.0
1.0671679197994988	0.0
1.068421052631579	0.0
1.069674185463659	0.0
1.0709273182957393	0.0
1.0721804511278195	0.0
1.0734335839598996	0.0
1.0746867167919798	0.0
1.0759398496240602	0.0
1.0771929824561404	0.0
1.0784461152882205	0.0
1.0796992481203007	1.734425744024892e-08
1.0809523809523809	0.0
1.082205513784461	0.0
1.0834586466165415	0.0
1.0847117794486216	1.734425744024892e-08
1.0859649122807018	0.0
1.087218045112782	0.0
1.0884711779448621	0.0
1.0897243107769423	0.0
1.0909774436090225	0.0
1.0922305764411027	0.0
1.0934837092731828	0.0
1.094736842105263	0.0
1.0959899749373434	0.0
1.0972431077694236	0.0
1.0984962406015037	0.0
1.099749373433584	0.0
1.101002506265664	0.0
1.1022556390977443	0.0
1.1035087719298247	0.0
1.1047619047619048	3.004113510606565e-08
1.106015037593985	1.734425744024892e-08
1.1072681704260652	0.0
1.1085213032581454	0.0
1.1097744360902255	0.0
1.1110275689223057	0.0
1.1122807017543859	0.0
1.113533834586466	0.0
1.1147869674185462	0.0
1.1160401002506266	0.0
1.1172932330827068	0.0
1.118546365914787	0.0
1.1197994987468671	0.0
1.1210526315789473	0.0
1.1223057644110275	0.0
1.1235588972431079	0.0
1.124812030075188	0.0
1.1260651629072682	0.0
1.1273182957393484	0.0
1.1285714285714286	2.4528484101290485e-08
1.1298245614035087	0.0
1.131077694235589	0.0
1.132330827067669	0.0
1.1335839598997492	0.0
1.1348370927318294	0.0
1.1360902255639098	0.0
1.13734335839599	0.0
1.1385964912280702	0.0
1.1398496240601503	0.0
1.1411027568922305	0.0
1.1423558897243107	0.0
1.143609022556391	0.0
1.1448621553884712	0.0
1.1461152882205514	0.0
1.1473684210526316	0.0
1.1486215538847118	0.0
1.149874686716792	0.0
1.151127819548872	0.0
1.1523809523809523	0.0
1.1536340852130325	0.0
1.1548872180451126	0.0
1.156140350877193	0.0
1.1573934837092732	0.0
1.1586466165413534	0.0
1.1598997493734335	0.0
1.1611528822055137	0.0
1.1624060150375939	0.0
1.1636591478696743	0.0
1.1649122807017545	0.0
1.1661654135338346	0.0
1.1674185463659148	0.0
1.168671679197995	0.0
1.1699248120300751	0.0
1.1711779448621553	0.0
1.1724310776942355	2.4528484101290485e-08
1.1736842105263157	0.0
1.1749373433583958	0.0
1.1761904761904762	0.0
1.1774436090225564	0.0
1.1786967418546366	0.0
1.1799498746867167	0.0
1.181203007518797	0.0
1.182456140350877	3.468851488049784e-08
1.1837092731829573	3.004113510606565e-08
1.1849624060150377	1.734425744024892e-08
1.1862155388471178	0.0
1.187468671679198	0.0
1.1887218045112782	0.0
1.1899749373433584	0.0
1.1912280701754385	0.0
1.1924812030075187	0.0
1.1937343358395989	0.0
1.194987468671679	0.0
1.1962406015037592	0.0
1.1974937343358396	0.0
1.1987468671679198	0.0
1.2	1.734425744024892e-08


==> data/limiting_coherence_n_4.dat <==
xi	coherence	k=1	N=4	t->inf
0.8400000000000001	0.1367506213912246
0.8409022556390978	0.13606857095968625
0.8418045112781956	0.13538545021793041
0.8427067669172933	0.13470126075256167
0.843609022556391	0.1340160041361798
0.8445112781954888	0.13332968192739847
0.8454135338345865	0.132642295670875
0.8463157894736842	0.1319538468973181
0.847218045112782	0.131264337123519
0.8481203007518798	0.130573767852373
0.8490225563909776	0.12988214057289976
0.8499248120300753	0.1291894567602806
0.850827067669173	0.12849571787584843
0.8517293233082708	0.12780092536715035
0.8526315789473685	0.12710508066795262
0.8535338345864663	0.12640818519826752
0.854436090225564	0.12571024036438366
0.8553383458646617	0.1250112475588859
0.8562406015037595	0.12431120816068898
0.8571428571428572	0.12361012353505318
0.8580451127819549	0.12290799503362389
0.8589473684210527	0.12220482399445697
0.8598496240601504	0.12150061174330268
0.8607518796992482	0.12079535958732135
0.8616541353383459	0.12008906882774385
0.8625563909774436	0.11938174074726775
0.8634586466165415	0.11867337661641873
0.8643609022556392	0.1179639776922816
0.865263157894737	0.11725354521856318
0.8661654135338347	0.1165420804256045
0.8670676691729324	0.1158295845304321
0.8679699248120302	0.11511605873675744
0.8688721804511279	0.11440150423503435
0.8697744360902256	0.11368592220248003
0.8706766917293234	0.11296931380310724
0.8715789473684211	0.11225168018777136
0.8724812030075189	0.1115330224941537
0.8733834586466166	0.11081334184686652
0.8742857142857143	0.11009263935744382
0.8751879699248121	0.10937091612436373
0.8760902255639098	0.1086481732331112
0.8769924812030075	0.10792441175619585
0.8778947368421053	0.10719963275319482
0.8787969924812031	0.10647383727077027
0.8796992481203009	0.10574702634273567
0.8806015037593986	0.10501920099005038
0.8815037593984963	0.10429036222088836
0.8824060150375941	0.10356051103065138
0.8833082706766918	0.10282964840202476
0.8842105263157896	0.10209777530498539
0.8851127819548873	0.10136489269687066
0.886015037593985	0.10063100152240145
0.8869172932330828	0.0998961027136928
0.8878195488721805	0.0991601971903359
0.8887218045112782	0.09842328585939693
0.889624060150376	0.09768536961548595
0.8905263157894737	0.09694644934076448
0.8914285714285715	0.09620652590499848
0.8923308270676692	0.09546560016559236
0.8932330827067669	0.09472367296763964
0.8941353383458647	0.09398074514393552
0.8950375939849624	0.09323681751503844
0.8959398496240603	0.09249189088929356
0.896842105263158	0.09174596606286678
0.8977443609022557	0.09099904381981941
0.8986466165413535	0.09025112493209059
0.8995488721804512	0.08950221015960542
0.900451127819549	0.08875230025022374
0.9013533834586467	0.08800139593988146
0.9022556390977444	0.08724949795253882
0.9031578947368422	0.08649660700028018
0.9040601503759399	0.08574272378333195
0.9049624060150376	0.08498784899010085
0.9058646616541354	0.08423198329720921
0.9067669172932331	0.08347512736956243
0.9076691729323308	0.08271728186033955
0.9085714285714286	0.08195844741109472
0.9094736842105263	0.08119862465174531
0.9103759398496241	0.08043781420063814
0.9112781954887219	0.07967601666458499
0.9121804511278196	0.07891323263889713
0.9130827067669174	0.07814946270743482
0.9139849624060151	0.07738470744265645
0.9148872180451129	0.07661896740562592
0.9157894736842106	0.0758522431460954
0.9166917293233083	0.07508453520251038
0.9175939849624061	0.07431584410208614
0.9184962406015038	0.07354617036079143
0.9193984962406015	0.07277551448347631
0.9203007518796993	0.07200387696383784
0.921203007518797	0.07123125828448454
0.9221052631578948	0.07045765891698455
0.9230075187969925	0.06968307932192895
0.9239097744360902	0.06890751994891099
0.924812030075188	0.06813098123662563
0.9257142857142857	0.06735346361289299
0.9266165413533836	0.06657496749468007
0.9275187969924813	0.0657954932881831
0.928421052631579	0.06501504138883102
0.9293233082706768	0.06423361218135283
0.9302255639097745	0.0634512060397886
0.9311278195488722	0.06266782332757287
0.93203007518797	0.0618834643975478
0.9329323308270677	0.061098129592012815
0.9338345864661655	0.06031181924276538
0.9347368421052632	0.05952453367114291
0.9356390977443609	0.05873627318806328
0.9365413533834587	0.05794703809408733
0.9374436090225564	0.05715682867941121
0.9383458646616541	0.05636564522396342
0.9392481203007519	0.055573487997414815
0.9401503759398496	0.05478035725923733
0.9410526315789474	0.05398625325871307
0.9419548872180452	0.05319117623502927
0.942857142857143	0.052395126417272175
0.9437593984962407	0.05159810402450426
0.9446616541353384	0.050800109265792044
0.9455639097744362	0.05000114234020478
0.9464661654135339	0.04920120343694716
0.9473684210526316	0.04840029273534765
0.9482706766917294	0.04759841040486743
0.9491729323308271	0.046795556605226905
0.9500751879699249	0.04599173148634906
0.9509774436090226	0.0451869351885103
0.9518796992481203	0.04438116784226776
0.9527819548872181	0.04357442956860652
0.9536842105263158	0.042766720478896285
0.9545864661654135	0.04195804067498841
0.9554887218045113	0.04114839024923466
0.956390977443609	0.04033776928453697
0.9572932330827069	0.03952617785436178
0.9581954887218045	0.038713616022855474
0.9590977443609023	0.03790008384477829
0.9600000000000001	0.03708558136562084
0.9609022556390978	0.0362701086216622
0.9618045112781956	0.03545366563992724
0.9627067669172933	0.03463625243977376
0.963609022556391	0.03381786902673327
0.9645112781954888	0.03299851540254524
0.9654135338345865	0.03217819155754474
0.9663157894736842	0.031356897473375625
0.967218045112782	0.030534633122743952
0.9681203007518797	0.029711398469374137
0.9690225563909775	0.028887193468191415
0.9699248120300752	0.028062018065259063
0.9708270676691729	0.027235872197842428
0.9717293233082707	0.026408755794409614
0.9726315789473685	0.02558066877481471
0.9735338345864661	0.024751611050149575
0.974436090225564	0.02392158252294072
0.9753383458646617	0.023090583087060718
0.9762406015037595	0.022258612627898817
0.9771428571428572	0.021425671022298663
0.9780451127819549	0.020591758138636545
0.9789473684210527	0.019756873836867413
0.9798496240601504	0.018921017968500143
0.9807518796992482	0.01808419037682314
0.9816541353383459	0.017246390896748145
0.9825563909774436	0.0164076193548177
0.9834586466165414	0.015567875569575482
0.9843609022556391	0.014727159351107912
0.9852631578947368	0.013885470501527719
0.9861654135338346	0.013042808814872894
0.9870676691729323	0.012199174076934103
0.9879699248120302	0.011354566065625541
0.9888721804511278	0.010508984550762974
0.9897744360902256	0.009662429294400011
0.9906766917293233	0.008814900050434152
0.9915789473684211	0.007966396564954507
0.9924812030075189	0.007116918576253745
0.9933834586466166	0.0062664658150084615
0.9942857142857143	0.005415038003809953
0.9951879699248121	0.004562634857722703
0.9960902255639098	0.003709256084035717
0.9969924812030075	0.002854901382720512
0.9978947368421053	0.001999570445534297
0.998796992481203	0.0011432629570831234
0.9996992481203008	0.00028597859255885533
1.0			0.0
1.0006015037593985	8.67212872012446e-09
1.0015037593984963	8.67212872012446e-09
1.002406015037594	0.0
1.0033082706766918	0.0
1.0042105263157894	0.0
1.0051127819548873	0.0
1.006015037593985	0.0
1.0069172932330828	0.0
1.0078195488721804	0.0
1.0087218045112782	0.0
1.0096240601503759	0.0
1.0105263157894737	0.0
1.0114285714285716	0.0
1.0123308270676692	1.5020567553032824e-08
1.0132330827067668	0.0
1.0141353383458647	0.0
1.0150375939849625	0.0
1.0159398496240601	0.0
1.016842105263158	0.0
1.0177443609022556	0.0
1.0186466165413535	0.0
1.019548872180451	0.0
1.020451127819549	0.0
1.0213533834586466	0.0
1.0222556390977444	1.734425744024892e-08
1.023157894736842	0.0
1.02406015037594	0.0
1.0249624060150375	0.0
1.0258646616541354	0.0
1.0267669172932332	0.0
1.0276691729323308	0.0
1.0285714285714285	0.0
1.0294736842105263	0.0
1.0303759398496242	0.0
1.0312781954887218	0.0
1.0321804511278196	0.0
1.0330827067669173	0.0
1.0339849624060151	0.0
1.0348872180451127	0.0
1.0357894736842106	0.0
1.0366917293233082	8.67212872012446e-09
1.037593984962406	0.0
1.0384962406015037	2.2109676784151524e-08
1.0393984962406015	8.67212872012446e-09
1.0403007518796992	0.0
1.041203007518797	0.0
1.0421052631578949	0.0
1.0430075187969925	0.0
1.0439097744360901	0.0
1.044812030075188	1.6224067242354065e-08
1.0457142857142858	0.0
1.0466165413533834	0.0
1.0475187969924813	0.0
1.048421052631579	0.0
1.0493233082706768	6.132121025322621e-09
1.0502255639097744	1.5020567553032824e-08
1.0511278195488722	0.0
1.0520300751879699	0.0
1.0529323308270677	0.0
1.0538345864661653	0.0
1.0547368421052632	0.0
1.0556390977443608	0.0
1.0565413533834587	0.0
1.0574436090225565	0.0
1.0583458646616541	0.0
1.0592481203007518	0.0
1.0601503759398496	0.0
1.0610526315789475	0.0
1.061954887218045	3.3587010109209074e-08
1.062857142857143	0.0
1.0637593984962406	0.0
1.0646616541353384	0.0
1.065563909774436	0.0
1.066466165413534	0.0
1.0673684210526315	0.0
1.0682706766917294	0.0
1.069172932330827	0.0
1.0700751879699248	0.0
1.0709774436090225	0.0
1.0718796992481203	8.67212872012446e-09
1.072781954887218	0.0
1.0736842105263158	0.0
1.0745864661654134	2.033794461004458e-08
1.0754887218045113	0.0
1.0763909774436091	0.0
1.0772932330827067	0.0
1.0781954887218046	0.0
1.0790977443609022	0.0
1.08	0.0
1.0809022556390977	0.0
1.0818045112781955	0.0
1.0827067669172932	0.0
1.083609022556391	0.0
1.0845112781954886	0.0
1.0854135338345865	0.0
1.0863157894736841	0.0
1.087218045112782	0.0
1.0881203007518796	0.0
1.0890225563909774	0.0
1.089924812030075	0.0
1.090827067669173	0.0
1.0917293233082708	0.0
1.0926315789473684	0.0
1.093533834586466	0.0
1.0944360902255639	0.0
1.0953383458646617	0.0
1.0962406015037593	0.0
1.0971428571428572	0.0
1.0980451127819548	0.0
1.0989473684210527	0.0
1.0998496240601503	0.0
1.1007518796992481	0.0
1.1016541353383458	0.0
1.1025563909774436	0.0
1.1034586466165415	0.0
1.104360902255639	0.0
1.1052631578947367	0.0
1.1061654135338346	0.0
1.1070676691729324	0.0
1.10796992481203	1.0621145174020138e-08
1.1088721804511277	0.0
1.1097744360902255	0.0
1.1106766917293234	0.0
1.111578947368421	0.0
1.1124812030075188	1.8396363075967862e-08
1.1133834586466165	0.0
1.1142857142857143	1.8396363075967862e-08
1.115187969924812	0.0
1.1160902255639098	0.0
1.1169924812030074	0.0
1.1178947368421053	0.0
1.1187969924812031	0.0
1.1196992481203007	0.0
1.1206015037593984	8.67212872012446e-09
1.1215037593984962	0.0
1.122406015037594	0.0
1.1233082706766917	0.0
1.1242105263157893	0.0
1.1251127819548872	0.0
1.126015037593985	0.0
1.1269172932330827	0.0
1.1278195488721805	0.0
1.1287218045112781	0.0
1.129624060150376	0.0
1.1305263157894736	0.0
1.1314285714285715	0.0
1.132330827067669	0.0
1.133233082706767	0.0
1.1341353383458648	0.0
1.1350375939849624	0.0
1.13593984962406	0.0
1.1368421052631579	0.0
1.1377443609022557	0.0
1.1386466165413534	0.0
1.139548872180451	0.0
1.1404511278195488	0.0
1.1413533834586467	0.0
1.1422556390977443	2.4528484101290485e-08
1.1431578947368422	0.0
1.1440601503759398	0.0
1.1449624060150376	0.0
1.1458646616541353	0.0
1.146766917293233	0.0
1.1476691729323307	0.0
1.1485714285714286	0.0
1.1494736842105264	0.0
1.150375939849624	0.0
1.1512781954887217	0.0
1.1521804511278195	0.0
1.1530827067669174	0.0
1.153984962406015	0.0
1.1548872180451126	1.2264242050645242e-08
1.1557894736842105	0.0
1.1566917293233083	0.0
1.157593984962406	0.0
1.1584962406015038	0.0
1.1593984962406014	0.0
1.1603007518796993	6.132121025322621e-09
1.161203007518797	0.0
1.1621052631578948	0.0
1.1630075187969924	2.033794461004458e-08
1.1639097744360902	0.0
1.1648120300751879	1.371183945887709e-08
1.1657142857142857	0.0
1.1666165413533833	0.0
1.1675187969924812	3.302248233865693e-08
1.168421052631579	0.0
1.1693233082706767	0.0
1.1702255639097743	0.0
1.1711278195488721	0.0
1.17203007518797	0.0
1.1729323308270676	0.0
1.1738345864661655	1.6224067242354065e-08
1.174736842105263	6.132121025322621e-09
1.175639097744361	0.0
1.1765413533834586	0.0
1.1774436090225564	0.0
1.178345864661654	0.0
1.1792481203007519	2.742367891775418e-08
1.1801503759398495	0.0
1.1810526315789474	0.0
1.181954887218045	0.0
1.1828571428571428	2.6729295858942325e-08
1.1837593984962407	0.0
1.1846616541353383	0.0
1.185563909774436	0.0
1.1864661654135338	0.0
1.1873684210526316	0.0
1.1882706766917293	0.0
1.189172932330827	0.0
1.1900751879699247	0.0
1.1909774436090226	0.0
1.1918796992481202	0.0
1.192781954887218	2.2109676784151524e-08
1.1936842105263157	0.0
1.1945864661654135	0.0
1.1954887218045112	8.67212872012446e-09
1.196390977443609	0.0
1.1972932330827066	0.0
1.1981954887218045	0.0
1.1990977443609023	2.033794461004458e-08
1.2	0.0


==> data/limiting_coherence_n_8.dat <==
xi	coherence	k=1	N=8	t->inf
0.9333333333333333	0.06303692145207655
0.9340016708437762	0.06252285529492284
0.9346700083542189	0.06200660873392653
0.9353383458646617	0.061488176360196815
0.9360066833751044	0.06096755272871474
0.9366750208855472	0.060444732358158455
0.93734335839599	0.059919709730695145
0.9380116959064327	0.05939247929187008
0.9386800334168756	0.058863035450374405
0.9393483709273183	0.05833137257792247
0.9400167084377611	0.05779748500907582
0.9406850459482039	0.05726136704103957
0.9413533834586466	0.056723012933544224
0.9420217209690894	0.05618241690916132
0.9426900584795321	0.05563957315114847
0.943358395989975	0.05509447580626404
0.9440267335004178	0.05454711898261877
0.9446950710108605	0.053997496750062365
0.9453634085213033	0.05344560313995359
0.946031746031746	0.05289143214496577
0.9467000835421888	0.052334977719029535
0.9473684210526316	0.05177623377712112
0.9480367585630743	0.05121519419515661
0.9487050960735172	0.050651852809760256
0.9493734335839599	0.05008620341814589
0.9500417710944027	0.04951823977800118
0.9507101086048455	0.04894795560727958
0.9513784461152882	0.048375344584076704
0.952046783625731	0.04780040034645224
0.9527151211361737	0.047223116492331484
0.9533834586466166	0.04664348657929598
0.9540517961570594	0.04606150412450413
0.9547201336675021	0.045477162604473896
0.9553884711779449	0.044890455454968295
0.9560568086883876	0.0443013760708916
0.9567251461988304	0.04370991780605649
0.9573934837092732	0.04311607397311388
0.958061821219716	0.042519837843394616
0.9587301587301588	0.041921202646748194
0.9593984962406015	0.041320161571418795
0.9600668337510443	0.040716707763888645
0.9607351712614871	0.04011083432878535
0.9614035087719298	0.03950253432868665
0.9620718462823726	0.03889180078402055
0.9627401837928153	0.03827862667325482
0.9634085213032582	0.03766300493105578
0.964076858813701	0.03704492845159442
0.9647451963241437	0.0364243900849488
0.9654135338345865	0.035801382638731394
0.9660818713450292	0.03517589887757566
0.966750208855472	0.03454793152303975
0.9674185463659148	0.03391747325345977
0.9680868838763576	0.033284516703810565
0.9687552213868004	0.032649054465598515
0.9694235588972431	0.03201107908672102
0.9700918964076859	0.03137058307134394
0.9707602339181287	0.03072755887979453
0.9714285714285714	0.03008199892839769
0.9720969089390142	0.029433895589418793
0.9727652464494569	0.02878324119082843
0.9734335839598998	0.028130028016314382
0.9741019214703426	0.0274742483050841
0.9747702589807853	0.02681589425173679
0.9754385964912281	0.026154958006178047
0.9761069340016708	0.0254914316734963
0.9767752715121136	0.024825307313847
0.9774436090225564	0.024156576942321473
0.9781119465329992	0.023485232528803832
0.978780284043442	0.022811265997932463
0.9794486215538847	0.0221346692289515
0.9801169590643275	0.021455434055557214
0.9807852965747703	0.020773552265861254
0.981453634085213	0.02008901560224147
0.9821219715956558	0.019401815760996012
0.9827903091060985	0.018711944392916274
0.9834586466165414	0.018019393102348895
0.9841269841269842	0.01732415344764642
0.9847953216374269	0.016626216940759008
0.9854636591478697	0.015925575047377984
0.9861319966583124	0.015222219186634538
0.9868003341687552	0.014516140730981512
0.987468671679198	0.013807331006318972
0.9881370091896408	0.01309578129164721
0.9888053467000836	0.012381482819054912
0.9894736842105263	0.011664426773676052
0.9901420217209691	0.010944604293482941
0.9908103592314119	0.010222006469153609
0.9914786967418546	0.009496624344299948
0.9921470342522974	0.00876844891488612
0.9928153717627402	0.008037471129390546
0.993483709273183	0.007303681888899432
0.9941520467836258	0.0065670720464430865
0.9948203842940685	0.005827632407606015
0.9954887218045113	0.005085353729863876
0.996157059314954	0.004340226722678626
0.9968253968253968	0.0035922420476149704
0.9974937343358397	0.002841390317789488
0.9981620718462824	0.0020876620985236147
0.9988304093567252	0.0013310479063049817
0.9994987468671679	0.0005715382089981604
1.0			0.0
1.0001670843776107	1.5801978546803514e-05
1.0008354218880535	0.0
1.0015037593984961	0.0
1.002172096908939	0.0
1.0028404344193818	2.1242290348040275e-08
1.0035087719298246	0.0
1.0041771094402674	0.0
1.0048454469507102	0.0
1.0055137844611528	0.0
1.0061821219715956	0.0
1.0068504594820384	0.0
1.0075187969924813	1.0621145174020138e-08
1.0081871345029239	0.0
1.0088554720133667	0.0
1.0095238095238095	0.0
1.0101921470342523	0.0
1.0108604845446951	0.0
1.011528822055138	0.0
1.0121971595655805	0.0
1.0128654970760234	0.0
1.0135338345864662	6.132121025322621e-09
1.014202172096909	0.0
1.0148705096073516	0.0
1.0155388471177944	0.0
1.0162071846282372	1.0621145174020138e-08
1.01687552213868	1.890046635819962e-08
1.0175438596491229	0.0
1.0182121971595657	4.33606436006223e-09
1.0188805346700083	1.890046635819962e-08
1.019548872180451	0.0
1.020217209690894	0.0
1.0208855472013367	2.7078713249515258e-08
1.0215538847117793	0.0
1.0222222222222221	0.0
1.022890559732665	0.0
1.0235588972431078	0.0
1.0242272347535506	0.0
1.0248955722639934	0.0
1.025563909774436	0.0
1.0262322472848788	1.6793505054604537e-08
1.0269005847953216	0.0
1.0275689223057645	0.0
1.028237259816207	0.0
1.0289055973266499	0.0
1.0295739348370927	1.6793505054604537e-08
1.0302422723475355	0.0
1.0309106098579783	0.0
1.0315789473684212	0.0
1.0322472848788637	0.0
1.0329156223893066	0.0
1.0335839598997494	0.0
1.0342522974101922	1.939146932782654e-08
1.0349206349206348	0.0
1.0355889724310776	2.1242290348040275e-08
1.0362573099415204	0.0
1.0369256474519633	0.0
1.037593984962406	0.0
1.0382623224728489	0.0
1.0389306599832915	0.0
1.0395989974937343	0.0
1.0402673350041771	0.0
1.04093567251462	0.0
1.0416040100250625	0.0
1.0422723475355054	1.8396363075967862e-08
1.0429406850459482	2.0795034145099235e-08
1.043609022556391	1.371183945887709e-08
1.0442773600668338	0.0
1.0449456975772766	0.0
1.0456140350877192	0.0
1.046282372598162	0.0
1.0469507101086049	0.0
1.0476190476190477	4.33606436006223e-09
1.0482873851294903	6.132121025322621e-09
1.048955722639933	0.0
1.049624060150376	0.0
1.0502923976608187	0.0
1.0509607351712615	0.0
1.0516290726817044	1.0621145174020138e-08
1.052297410192147	0.0
1.0529657477025898	0.0
1.0536340852130326	0.0
1.0543024227234754	0.0
1.054970760233918	0.0
1.0556390977443608	7.510283776516412e-09
1.0563074352548036	0.0
1.0569757727652465	7.510283776516412e-09
1.0576441102756893	1.5020567553032824e-08
1.058312447786132	0.0
1.0589807852965747	0.0
1.0596491228070175	0.0
1.0603174603174603	2.374960260800286e-08
1.0609857978279031	0.0
1.0616541353383457	2.637524981834806e-08
1.0623224728487886	2.2109676784151524e-08
1.0629908103592314	1.371183945887709e-08
1.0636591478696742	0.0
1.064327485380117	1.563390238391632e-08
1.0649958228905598	0.0
1.0656641604010024	9.69573466391327e-09
1.0663324979114452	2.6729295858942325e-08
1.067000835421888	0.0
1.0676691729323309	1.939146932782654e-08
1.0683375104427735	3.414220491335198e-08
1.0690058479532163	0.0
1.069674185463659	0.0
1.070342522974102	0.0
1.0710108604845447	0.0
1.0716791979949876	1.734425744024892e-08
1.0723475355054302	0.0
1.073015873015873	0.0
1.0736842105263158	1.0621145174020138e-08
1.0743525480367586	0.0
1.0750208855472012	0.0
1.075689223057644	0.0
1.0763575605680868	0.0
1.0770258980785297	0.0
1.0776942355889725	0.0
1.0783625730994153	0.0
1.079030910609858	0.0
1.0796992481203007	0.0
1.0803675856307435	8.67212872012446e-09
1.0810359231411864	0.0
1.081704260651629	0.0
1.0823725981620718	4.33606436006223e-09
1.0830409356725146	2.4142184618891847e-08
1.0837092731829574	0.0
1.0843776106934002	2.601638616037338e-08
1.085045948203843	0.0
1.0857142857142856	0.0
1.0863826232247284	0.0
1.0870509607351713	1.371183945887709e-08
1.087719298245614	2.1242290348040275e-08
1.0883876357560567	1.5020567553032824e-08
1.0890559732664995	2.374960260800286e-08
1.0897243107769423	0.0
1.0903926482873851	0.0
1.091060985797828	0.0
1.0917293233082708	0.0
1.0923976608187134	0.0
1.0930659983291562	0.0
1.093734335839599	0.0
1.0944026733500418	0.0
1.0950710108604844	0.0
1.0957393483709272	0.0
1.09640768588137	0.0
1.0970760233918129	0.0
1.0977443609022557	1.6793505054604537e-08
1.0984126984126983	0.0
1.099081035923141	0.0
1.099749373433584	0.0
1.1004177109440267	2.5652502698782933e-08
1.1010860484544696	0.0
1.1017543859649122	2.9726559577695635e-08
1.102422723475355	0.0
1.1030910609857978	3.126780476783264e-08
1.1037593984962406	0.0
1.1044277360066834	4.2262727583382244e-08
1.105096073517126	0.0
1.1057644110275688	1.0621145174020138e-08
1.1064327485380117	0.0
1.1071010860484545	0.0
1.1077694235588973	0.0
1.1084377610693399	0.0
1.1091060985797827	0.0
1.1097744360902255	0.0
1.1104427736006683	0.0
1.1111111111111112	2.6729295858942325e-08
1.1117794486215538	0.0
1.1124477861319966	0.0
1.1131161236424394	3.0660605126613104e-08
1.1137844611528822	4.33606436006223e-09
1.114452798663325	0.0
1.1151211361737676	1.5020567553032824e-08
1.1157894736842104	0.0
1.1164578111946533	2.9726559577695635e-08
1.117126148705096	3.156702502824584e-08
1.117794486215539	0.0
1.1184628237259815	0.0
1.1191311612364243	0.0
1.1197994987468671	0.0
1.12046783625731	0.0
1.1211361737677528	0.0
1.1218045112781954	0.0
1.1224728487886382	1.734425744024892e-08
1.123141186299081	0.0
1.1238095238095238	9.69573466391327e-09
1.1244778613199666	0.0
1.1251461988304092	0.0
1.125814536340852	0.0
1.1264828738512949	3.575610271202564e-08
1.1271512113617377	0.0
1.1278195488721805	0.0
1.128487886382623	0.0
1.129156223893066	0.0
1.1298245614035087	0.0
1.1304928989139515	0.0
1.1311612364243944	0.0
1.131829573934837	0.0
1.1324979114452798	2.7078713249515258e-08
1.1331662489557226	0.0
1.1338345864661654	0.0
1.1345029239766082	3.804881034098628e-08
1.1351712614870508	0.0
1.1358395989974936	0.0
1.1365079365079365	0.0
1.1371762740183793	0.0
1.137844611528822	7.510283776516412e-09
1.1385129490392647	2.2109676784151524e-08
1.1391812865497075	0.0
1.1398496240601503	0.0
1.1405179615705932	0.0
1.141186299081036	1.5020567553032824e-08
1.1418546365914786	2.4142184618891847e-08
1.1425229741019214	2.490879335579831e-08
1.1431913116123642	0.0
1.143859649122807	4.181549036562855e-08
1.1445279866332498	1.8396363075967862e-08
1.1451963241436924	0.0
1.1458646616541353	0.0
1.146532999164578	2.1680321800311152e-08
1.1472013366750209	2.3350421193277317e-08
1.1478696741854637	2.4528484101290485e-08
1.1485380116959063	0.0
1.1492063492063491	0.0
1.149874686716792	2.4528484101290485e-08
1.1505430242272348	0.0
1.1512113617376776	0.0
1.1518796992481202	0.0
1.152548036758563	0.0
1.1532163742690058	4.0444115884889406e-08
1.1538847117794486	0.0
1.1545530492898914	3.126780476783264e-08
1.155221386800334	0.0
1.1558897243107769	0.0
1.1565580618212197	0.0
1.1572263993316625	0.0
1.1578947368421053	0.0
1.158563074352548	0.0
1.1592314118629907	2.742367891775418e-08
1.1598997493734335	0.0
1.1605680868838764	0.0
1.1612364243943192	0.0
1.1619047619047618	1.9870343148185425e-08
1.1625730994152046	0.0
1.1632414369256474	0.0
1.1639097744360902	0.0
1.164578111946533	0.0
1.1652464494569756	0.0
1.1659147869674185	0.0
1.1665831244778613	1.787805135601282e-08
1.167251461988304	3.4958468484032906e-08
1.1679197994987467	0.0
1.1685881370091895	0.0
1.1692564745196323	0.0
1.1699248120300751	1.5020567553032824e-08
1.170593149540518	0.0
1.1712614870509608	0.0
1.1719298245614034	2.490879335579831e-08
1.1725981620718462	0.0
1.173266499582289	0.0
1.1739348370927318	0.0
1.1746031746031744	0.0
1.1752715121136172	2.490879335579831e-08
1.17593984962406	0.0
1.1766081871345029	0.0
1.1772765246449457	0.0
1.1779448621553885	0.0
1.1786131996658311	1.734425744024892e-08
1.179281537176274	0.0
1.1799498746867167	0.0
1.1806182121971596	0.0
1.1812865497076022	0.0
1.181954887218045	3.414220491335198e-08
1.1826232247284878	4.4431438015589784e-08
1.1832915622389306	0.0
1.1839598997493734	2.876219709831783e-08
1.1846282372598163	4.5683272747700646e-08
1.1852965747702588	0.0
1.1859649122807017	1.4381098549158915e-08
1.1866332497911445	0.0
1.1873015873015873	0.0
1.18796992481203	0.0
1.1886382623224727	0.0
1.1893065998329155	4.2262727583382244e-08
1.1899749373433584	4.749920521600572e-08
1.1906432748538012	0.0
1.191311612364244	0.0
1.1919799498746866	0.0
1.1926482873851294	0.0
1.1933166248955722	0.0
1.193984962406015	0.0
1.1946532999164576	3.653632772401645e-08
1.1953216374269005	6.132121025322621e-09
1.1959899749373433	2.1242290348040275e-08
1.196658312447786	2.9726559577695635e-08
1.197326649958229	3.096569328893987e-08
1.1979949874686717	4.924822416456904e-08
1.1986633249791143	2.4142184618891847e-08
1.1993316624895571	0.0
1.2	0.0

